VirtSC: Combining Virtualization Obfuscation with Self-Checksumming

Self-checksumming (SC) is a tamper-proofing technique that ensures certain program segments (code) in memory hash to known values at runtime. SC has few restrictions on application and hence can protect a vast majority of programs. The code verification in SC requires computation of the expected hashes after compilation, as the machine-code is not known before. This means the expected hash values need to be adjusted in the binary executable, hence combining SC with other protections is limited due to this adjustment step. However, obfuscation protections are often necessary, as SC protections can be otherwise easily detected and disabled via pattern matching. In this paper, we present a layered protection using virtualization obfuscation, yielding an architecture-agnostic SC protection that requires no post-compilation adjustment. We evaluate the performance of our scheme using a dataset of 25 real-world programs (MiBench and 3 CLI games). Our results show that the SC scheme induces an average overhead of 43% for a complete protection (100% coverage). The overhead is tolerable for less CPU-intensive programs (e.g. games) and when only parts of programs (e.g. license checking) are protected. However, large overheads stemming from the virtualization obfuscation were encountered.

==> figures/eval/eval-conn0.json <==
[{"program": "toast", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.02048722184176931, "cpu_median": 0.018209295, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 3475.2, "protected_insts_mean": 0.0, "mem_std": 45775.55147631784, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1424.6298326231977, "virt_inst_median": 3093.5, "cpu_mean": 0.026239731333999997, "mem_mean": 280653.824}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.024796521707991084, "cpu_median": 0.083780517, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 7871.4, "protected_insts_mean": 0.0, "mem_std": 45184.973271058865, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1783.3052570998605, "virt_inst_median": 8296.0, "cpu_mean": 0.069880089464, "mem_mean": 280203.264}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00173148945624626, "cpu_median": 0.10535151300000001, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 15374.0, "protected_insts_mean": 0.0, "mem_std": 77057.29271941558, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 15374.0, "cpu_mean": 0.105628563601, "mem_mean": 350466.048}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0006186067983410242, "cpu_median": 0.0051051105, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46776.4794081736, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0051600122099999994, "mem_mean": 281777.49333333335}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.008030268608957824, "cpu_median": 0.0048744925, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 949.5, "protected_insts_mean": 0.0, "mem_std": 43184.848086569626, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 746.3989884773424, "virt_inst_median": 712.0, "cpu_mean": 0.007585204107, "mem_mean": 278372.352}, "coverage": "10"}]}, {"program": "search_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003281590260532237, "cpu_median": 0.0013555985, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 151.4, "protected_insts_mean": 0.0, "mem_std": 46661.936178783835, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 124.8080125632966, "virt_inst_median": 109.0, "cpu_mean": 0.001443250806, "mem_mean": 281649.152}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0003187381897458395, "cpu_median": 0.001549846, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 533.8, "protected_insts_mean": 0.0, "mem_std": 46919.089821866575, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 125.35214397847372, "virt_inst_median": 535.0, "cpu_mean": 0.001533025785, "mem_mean": 281911.296}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00026357195038976194, "cpu_median": 0.0016725149999999999, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 873.0, "protected_insts_mean": 0.0, "mem_std": 45738.32031900708, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.0016944618359999999, "mem_mean": 280731.648}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.000314951322642337, "cpu_median": 0.0013660690000000001, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46382.29247722119, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014101875766666667, "mem_mean": 281340.58666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0002791146096625709, "cpu_median": 0.0013424405, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 50.8, "protected_insts_mean": 0.0, "mem_std": 45341.21237312932, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 49.48696798147973, "virt_inst_median": 51.0, "cpu_mean": 0.001394441262, "mem_mean": 280342.528}, "coverage": "10"}]}, {"program": "say", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00025311164792156545, "cpu_median": 0.0014046055, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 1748.5, "protected_insts_mean": 0.0, "mem_std": 44087.65119009613, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 334.0602490569628, "virt_inst_median": 1701.5, "cpu_mean": 0.0014350672480000002, "mem_mean": 279138.304}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00023872720907497743, "cpu_median": 0.001415659, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 3589.4, "protected_insts_mean": 0.0, "mem_std": 44527.02124522304, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 820.0579491718862, "virt_inst_median": 3709.5, "cpu_mean": 0.001440796498, "mem_mean": 279535.616}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00020812538219431139, "cpu_median": 0.001433069, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 7447.0, "protected_insts_mean": 0.0, "mem_std": 44097.67752977474, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 7447.0, "cpu_mean": 0.0014535111509999998, "mem_mean": 279142.4}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0002658966565575159, "cpu_median": 0.0014003614999999999, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45007.01997103415, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014254752333333334, "mem_mean": 280002.56}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0002752989882357374, "cpu_median": 0.001398763, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 605.3, "protected_insts_mean": 0.0, "mem_std": 47320.432451098495, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 352.1687237674578, "virt_inst_median": 443.5, "cpu_mean": 0.001432090812, "mem_mean": 282284.032}, "coverage": "10"}]}, {"program": "basicmath_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.053655834954813096, "cpu_median": 0.21256574, "guards_std": 0.0, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 188.1, "protected_insts_mean": 0.0, "mem_std": 44743.064482595466, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 197.365878509939, "virt_inst_median": 128.0, "cpu_mean": 0.233521164622, "mem_mean": 16794882.048}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.07060604670558536, "cpu_median": 0.21353757299999998, "guards_std": 0.0, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 225.2, "protected_insts_mean": 0.0, "mem_std": 45195.73971110887, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 187.39679826507177, "virt_inst_median": 260.5, "cpu_mean": 0.26112258328000004, "mem_mean": 16795275.264}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0046118248018077, "cpu_median": 0.35983711549999997, "guards_std": 0.0, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 649.0, "protected_insts_mean": 0.0, "mem_std": 44411.662879703304, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 649.0, "cpu_mean": 0.36074039367599997, "mem_mean": 16794595.328}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0037983466049499918, "cpu_median": 0.20590693799999998, "guards_std": 0, "mem_median": 16777216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 42520.65383922918, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.20640716633, "mem_mean": 16792917.333333332}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.03990520788667116, "cpu_median": 0.1986523555, "guards_std": 0.0, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 103.3, "protected_insts_mean": 0.0, "mem_std": 48204.03333712165, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 195.9505294710887, "virt_inst_median": 0.0, "cpu_mean": 0.216379135193, "mem_mean": 16798404.608}, "coverage": "10"}]}, {"program": "cjpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.02164571819794305, "cpu_median": 0.0226893295, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 14528.9, "protected_insts_mean": 0.0, "mem_std": 43013.87267790447, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1967.893007762363, "virt_inst_median": 14222.5, "cpu_mean": 0.029869846996, "mem_mean": 539308.032}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.023861073967996766, "cpu_median": 0.053541044999999995, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 28937.5, "protected_insts_mean": 0.0, "mem_std": 41821.54884589025, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 2783.7495307588288, "virt_inst_median": 29470.5, "cpu_mean": 0.054630966197, "mem_mean": 539344.896}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0025174454313825066, "cpu_median": 0.107685553, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 56735.0, "protected_insts_mean": 0.0, "mem_std": 47644.85070667998, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 56735.0, "cpu_mean": 0.10800922865399999, "mem_mean": 544436.224}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0026722510978389267, "cpu_median": 0.007458428, "guards_std": 0, "mem_median": 524288.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 48824.35818044741, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.007843959623333332, "mem_mean": 546106.0266666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.017376845775843235, "cpu_median": 0.017567787, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 6072.7, "protected_insts_mean": 0.0, "mem_std": 46003.859082023286, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1334.4780290435658, "virt_inst_median": 6666.5, "cpu_mean": 0.020968963914, "mem_mean": 543117.312}, "coverage": "10"}]}, {"program": "djpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.005158470784241819, "cpu_median": 0.0074430755, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 14125.0, "protected_insts_mean": 0.0, "mem_std": 43940.626308508625, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1839.4857977163074, "virt_inst_median": 14484.0, "cpu_mean": 0.00692639297, "mem_mean": 541184.0}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.005026549787661019, "cpu_median": 0.0143833855, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 28135.9, "protected_insts_mean": 0.0, "mem_std": 45477.22949212522, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1489.394739483123, "virt_inst_median": 28175.5, "cpu_mean": 0.014390588316999998, "mem_mean": 542593.024}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0031212918333719435, "cpu_median": 0.026299983, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 54496.0, "protected_insts_mean": 0.0, "mem_std": 44217.24030982956, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 54496.0, "cpu_mean": 0.02664052722, "mem_mean": 541417.472}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0005321548282599084, "cpu_median": 0.002761302, "guards_std": 0, "mem_median": 524288.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45949.03721355457, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0028371441033333334, "mem_mean": 543034.0266666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.004500966338725964, "cpu_median": 0.0022278835, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 5634.7, "protected_insts_mean": 0.0, "mem_std": 44345.76333058102, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1219.9710693291051, "virt_inst_median": 5285.0, "cpu_mean": 0.004085460381, "mem_mean": 541528.064}, "coverage": "10"}]}, {"program": "sha", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.026808301625757612, "cpu_median": 0.006245514, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 206.5, "protected_insts_mean": 0.0, "mem_std": 47550.91826607028, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 131.80383150728207, "virt_inst_median": 158.5, "cpu_mean": 0.021319947478000003, "mem_mean": 282165.248}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.027980675106451375, "cpu_median": 0.0063825654999999995, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 273.2, "protected_insts_mean": 0.0, "mem_std": 43193.422934424445, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 157.0393581240066, "virt_inst_median": 229.0, "cpu_mean": 0.022568424475, "mem_mean": 278380.544}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0023967566479224877, "cpu_median": 0.0662610255, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 666.0, "protected_insts_mean": 0.0, "mem_std": 44220.494725383796, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 666.0, "cpu_mean": 0.066516286114, "mem_mean": 279293.952}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00045416533586782685, "cpu_median": 0.0037174295, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45035.92926699994, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0037670788066666667, "mem_mean": 280029.86666666664}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.02384399646135985, "cpu_median": 0.0025150785, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 74.8, "protected_insts_mean": 0.0, "mem_std": 46802.345673329495, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 121.99737702098354, "virt_inst_median": 0.0, "cpu_mean": 0.014502044304999998, "mem_mean": 281780.224}, "coverage": "10"}]}, {"program": "patricia", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.005794171228345986, "cpu_median": 0.0130627335, "guards_std": 0.0, "mem_median": 1835008.0, "protected_insts_median": 0.0, "virt_inst_mean": 292.1, "protected_insts_mean": 0.0, "mem_std": 46899.66504572927, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 203.18978812922663, "virt_inst_median": 321.0, "cpu_mean": 0.015794285114, "mem_mean": 1854382.08}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.006056478907275229, "cpu_median": 0.0140615345, "guards_std": 0.0, "mem_median": 1835008.0, "protected_insts_median": 0.0, "virt_inst_mean": 701.7, "protected_insts_mean": 0.0, "mem_std": 45748.208964094585, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 276.10470839882464, "virt_inst_median": 667.5, "cpu_mean": 0.01725588213, "mem_mean": 1853599.744}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0037451325217845687, "cpu_median": 0.0245181255, "guards_std": 0.0, "mem_median": 1835008.0, "protected_insts_median": 0.0, "virt_inst_mean": 1201.0, "protected_insts_mean": 0.0, "mem_std": 47428.37195787282, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 1201.0, "cpu_mean": 0.025061393459000002, "mem_mean": 1855291.392}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0017984623288812025, "cpu_median": 0.011897997, "guards_std": 0, "mem_median": 1835008.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43110.5508025866, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.011988703833333333, "mem_mean": 1851146.24}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.002150514420678567, "cpu_median": 0.0115156835, "guards_std": 0.0, "mem_median": 1835008.0, "protected_insts_median": 0.0, "virt_inst_mean": 33.8, "protected_insts_mean": 0.0, "mem_std": 45734.3380698825, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 70.79237247048583, "virt_inst_median": 0.0, "cpu_mean": 0.011832680585, "mem_mean": 1853579.264}, "coverage": "10"}]}, {"program": "tetris", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0011504350601925376, "cpu_median": 0.0019675459999999997, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 216.2, "protected_insts_mean": 0.0, "mem_std": 46526.253051374944, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 170.94256345334242, "virt_inst_median": 133.0, "cpu_mean": 0.0024547055220000003, "mem_mean": 281530.368}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0014502630952572821, "cpu_median": 0.0041060015, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 368.5, "protected_insts_mean": 0.0, "mem_std": 45054.391174185715, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 167.82863283718902, "virt_inst_median": 389.0, "cpu_mean": 0.003399847831, "mem_mean": 280080.384}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.000764498815275348, "cpu_median": 0.0042784585, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 669.0, "protected_insts_mean": 0.0, "mem_std": 47255.97626090212, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 669.0, "cpu_mean": 0.0043653695739999995, "mem_mean": 282300.416}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0004593377388455099, "cpu_median": 0.0019378795000000002, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46369.77541562272, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0019961717533333334, "mem_mean": 281367.8933333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00044015853010598744, "cpu_median": 0.0018942495, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 89.0, "protected_insts_mean": 0.0, "mem_std": 46360.058817630335, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 142.19704638282752, "virt_inst_median": 28.0, "cpu_mean": 0.001952346773, "mem_mean": 281378.816}, "coverage": "10"}]}, {"program": "qsort_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0005999648678565601, "cpu_median": 0.0014154945, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 20.3, "protected_insts_mean": 0.0, "mem_std": 45055.55614035916, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 32.249186036239735, "virt_inst_median": 0.0, "cpu_mean": 0.0015764954090000001, "mem_mean": 280051.712}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0005871467337218316, "cpu_median": 0.001442977, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 61.0, "protected_insts_mean": 0.0, "mem_std": 45623.25072278581, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 33.555923471125034, "virt_inst_median": 75.0, "cpu_mean": 0.001595424275, "mem_mean": 280608.768}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003911533096739635, "cpu_median": 0.0014463555, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 107.0, "protected_insts_mean": 0.0, "mem_std": 45613.69139787325, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 107.0, "cpu_mean": 0.001502596628, "mem_mean": 280604.672}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00037448359254355247, "cpu_median": 0.0013767615, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46789.12671542206, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014339513233333333, "mem_mean": 281750.18666666665}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0005376957222844948, "cpu_median": 0.00137789, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 7.5, "protected_insts_mean": 0.0, "mem_std": 44927.79899214294, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 22.5, "virt_inst_median": 0.0, "cpu_mean": 0.001534220731, "mem_mean": 279920.64}, "coverage": "10"}]}, {"program": "search_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.006147043656905874, "cpu_median": 0.007850119, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 195.3, "protected_insts_mean": 0.0, "mem_std": 44748.64365812506, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 104.30345152486566, "virt_inst_median": 210.5, "cpu_mean": 0.006911166702, "mem_mean": 410816.512}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.007420521941896094, "cpu_median": 0.008625662, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 467.1, "protected_insts_mean": 0.0, "mem_std": 45429.2868202113, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 90.82670312193436, "virt_inst_median": 411.0, "cpu_mean": 0.007855623179, "mem_mean": 411058.176}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0069475309021565556, "cpu_median": 0.010223235, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 873.0, "protected_insts_mean": 0.0, "mem_std": 43764.013079595155, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.013231246604999998, "mem_mean": 409939.968}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.001924758677821827, "cpu_median": 0.002349528, "guards_std": 0, "mem_median": 393216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45928.603836631286, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.003167708096666667, "mem_mean": 411921.06666666665}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0013482308340914337, "cpu_median": 0.0018941930000000002, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 116.7, "protected_insts_mean": 0.0, "mem_std": 43380.99859801552, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 125.59860668016982, "virt_inst_median": 55.5, "cpu_mean": 0.002455312639, "mem_mean": 409522.176}, "coverage": "10"}]}, {"program": "susan", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0007095623427961281, "cpu_median": 0.0013715565, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 3663.7, "protected_insts_mean": 0.0, "mem_std": 43957.264399931715, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 2544.2397312360326, "virt_inst_median": 3175.5, "cpu_mean": 0.001601607956, "mem_mean": 279003.136}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0005781884580037395, "cpu_median": 0.0013805014999999999, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 7510.7, "protected_insts_mean": 0.0, "mem_std": 45751.24538326169, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 2035.6558181578732, "virt_inst_median": 7311.0, "cpu_mean": 0.001539155327, "mem_mean": 280702.976}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.000526113688096032, "cpu_median": 0.0013768725, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 12996.0, "protected_insts_mean": 0.0, "mem_std": 45616.642617610334, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 12996.0, "cpu_mean": 0.0015126108510000002, "mem_mean": 280571.904}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00048265998516572556, "cpu_median": 0.0013562975, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45459.28335700275, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014717965699999997, "mem_mean": 280453.12}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003695598347930399, "cpu_median": 0.0013398345, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 525.6, "protected_insts_mean": 0.0, "mem_std": 45067.47031885699, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 882.8618464969477, "virt_inst_median": 183.0, "cpu_mean": 0.0014044964050000002, "mem_mean": 280051.712}, "coverage": "10"}]}, {"program": "fft", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00829316747278041, "cpu_median": 0.013933715499999999, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 189.3, "protected_insts_mean": 0.0, "mem_std": 47574.8195948403, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 249.27376516593156, "virt_inst_median": 39.0, "cpu_mean": 0.018860965429, "mem_mean": 675860.48}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.012142023125637766, "cpu_median": 0.029166882499999998, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 487.7, "protected_insts_mean": 0.0, "mem_std": 42876.79633147533, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 218.02616815419196, "virt_inst_median": 434.5, "cpu_mean": 0.031327439218, "mem_mean": 671363.072}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.009861419458328826, "cpu_median": 0.033207123000000005, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 760.0, "protected_insts_mean": 0.0, "mem_std": 43623.365145379415, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 760.0, "cpu_mean": 0.037137788139000004, "mem_mean": 671985.664}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.009107823463623505, "cpu_median": 0.01465042, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 42997.316565150126, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.01899994643, "mem_mean": 671375.36}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00595051690492613, "cpu_median": 0.014079128, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 43.4, "protected_insts_mean": 0.0, "mem_std": 45293.18128972192, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 92.72669518536719, "virt_inst_median": 0.0, "cpu_mean": 0.017184157174, "mem_mean": 673456.128}, "coverage": "10"}]}, {"program": "snake", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0020898777448187917, "cpu_median": 0.0041960925, "guards_std": 0.0, "mem_median": 851968.0, "protected_insts_median": 0.0, "virt_inst_mean": 261.6, "protected_insts_mean": 0.0, "mem_std": 86503.56354588867, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 148.73479754247154, "virt_inst_median": 203.0, "cpu_mean": 0.004803583135, "mem_mean": 814202.88}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0022119740507139727, "cpu_median": 0.0043128265, "guards_std": 0.0, "mem_median": 856064.0, "protected_insts_median": 0.0, "virt_inst_mean": 618.1, "protected_insts_mean": 0.0, "mem_std": 83626.79929894244, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 223.5636151076467, "virt_inst_median": 606.5, "cpu_mean": 0.004988290090000001, "mem_mean": 820756.48}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0031730533719493913, "cpu_median": 0.0045612405, "guards_std": 0.0, "mem_median": 860160.0, "protected_insts_median": 0.0, "virt_inst_mean": 1124.0, "protected_insts_mean": 0.0, "mem_std": 88223.40388624724, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 1124.0, "cpu_mean": 0.005905239328, "mem_mean": 846168.064}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0029343696097031365, "cpu_median": 0.0041132635, "guards_std": 0, "mem_median": 856064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 80694.91473006048, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0053245596599999995, "mem_mean": 822231.04}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00286960726094986, "cpu_median": 0.004110175, "guards_std": 0.0, "mem_median": 856064.0, "protected_insts_median": 0.0, "virt_inst_mean": 76.9, "protected_insts_mean": 0.0, "mem_std": 81939.67389995897, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 96.46704100365056, "virt_inst_median": 37.0, "cpu_mean": 0.0053241567859999995, "mem_mean": 818352.128}, "coverage": "10"}]}, {"program": "rawdaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0008548958072156643, "cpu_median": 0.0013762115, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 108.6, "protected_insts_mean": 0.0, "mem_std": 43746.4993867503, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 98.55475635401876, "virt_inst_median": 106.0, "cpu_mean": 0.0017383108629999999, "mem_mean": 278851.584}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0008652640785726538, "cpu_median": 0.0013781825, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 167.2, "protected_insts_mean": 0.0, "mem_std": 43072.501471030264, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 142.72266813649472, "virt_inst_median": 212.0, "cpu_mean": 0.001765183507, "mem_mean": 278183.936}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0008238365067508091, "cpu_median": 0.0013554315, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 437.0, "protected_insts_mean": 0.0, "mem_std": 44204.38041671435, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.001690389757, "mem_mean": 279224.32}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0008457368074645253, "cpu_median": 0.001350984, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44068.8718467426, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00170309225, "mem_mean": 279115.0933333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.000853810286474521, "cpu_median": 0.0013606595, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 3.4, "protected_insts_mean": 0.0, "mem_std": 45579.10644622407, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 10.200000000000001, "virt_inst_median": 0.0, "cpu_mean": 0.001725342196, "mem_mean": 280551.424}, "coverage": "10"}]}, {"program": "2048", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0013617330135940616, "cpu_median": 0.0051808585, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 144.7, "protected_insts_mean": 0.0, "mem_std": 66768.08664499338, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 75.65586560208006, "virt_inst_median": 150.5, "cpu_mean": 0.005433958079, "mem_mean": 502902.784}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001370891717224344, "cpu_median": 0.0058453815, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 0.0, "virt_inst_mean": 453.3, "protected_insts_mean": 0.0, "mem_std": 74476.46498000785, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 86.0198232967262, "virt_inst_median": 449.0, "cpu_mean": 0.005859729429, "mem_mean": 466747.392}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.000796457763704304, "cpu_median": 0.0078231755, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 803.0, "protected_insts_mean": 0.0, "mem_std": 71563.67646482743, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 803.0, "cpu_mean": 0.007883269467, "mem_mean": 447434.752}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0004375956106711452, "cpu_median": 0.005181132, "guards_std": 0, "mem_median": 393216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 54577.78213542942, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.005222822086666666, "mem_mean": 419594.24}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0006501814695725021, "cpu_median": 0.0051992085, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 83.0, "protected_insts_mean": 0.0, "mem_std": 52411.193043562744, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 104.10091258005379, "virt_inst_median": 50.0, "cpu_mean": 0.005483600933, "mem_mean": 418222.08}, "coverage": "10"}]}, {"program": "dijkstra_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.04029487459481431, "cpu_median": 0.006221957, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 70.4, "protected_insts_mean": 0.0, "mem_std": 46773.61537820125, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 68.39035019650068, "virt_inst_median": 65.0, "cpu_mean": 0.028958682776, "mem_mean": 281767.936}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.04361615459974925, "cpu_median": 0.1181113905, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 188.9, "protected_insts_mean": 0.0, "mem_std": 46913.00113162593, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 69.76883258303812, "virt_inst_median": 222.0, "cpu_mean": 0.0882406518, "mem_mean": 281899.008}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0031099238726258233, "cpu_median": 0.119898801, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 338.0, "protected_insts_mean": 0.0, "mem_std": 44350.688311963044, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.12063168629699998, "mem_mean": 279502.848}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.002607810859188492, "cpu_median": 0.010913919, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 49599.7225209156, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.01118604626, "mem_mean": 284822.18666666665}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0075311638203433675, "cpu_median": 0.005914923000000001, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 28.8, "protected_insts_mean": 0.0, "mem_std": 42284.061448080225, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 32.27320870319529, "virt_inst_median": 14.0, "cpu_mean": 0.008613020038, "mem_mean": 277581.824}, "coverage": "10"}]}, {"program": "qsort_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00021499299258298198, "cpu_median": 0.0013727225, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 56.8, "protected_insts_mean": 0.0, "mem_std": 44916.94666374089, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 58.7499787234004, "virt_inst_median": 35.0, "cpu_mean": 0.001394088207, "mem_mean": 279945.216}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00031624608571621175, "cpu_median": 0.0013769189999999999, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 79.5, "protected_insts_mean": 0.0, "mem_std": 46165.858824681425, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 52.44282601080914, "virt_inst_median": 83.0, "cpu_mean": 0.001415647893, "mem_mean": 281116.672}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00018366539992041502, "cpu_median": 0.0013921229999999999, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 166.0, "protected_insts_mean": 0.0, "mem_std": 44779.04693900593, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 166.0, "cpu_mean": 0.001409185695, "mem_mean": 279810.048}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0002723136107830329, "cpu_median": 0.0013718545, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 40471.28979899152, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0013984671300000002, "mem_mean": 276097.70666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0002617390919942242, "cpu_median": 0.001358892, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 0.0, "protected_insts_mean": 0.0, "mem_std": 43776.66201398841, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 0.0, "cpu_mean": 0.001390553362, "mem_mean": 278867.968}, "coverage": "10"}]}, {"program": "crc", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.28771024677670987, "cpu_median": 0.1337594395, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 16.8, "protected_insts_mean": 0.0, "mem_std": 841559.6203773597, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 23.831911379492833, "virt_inst_median": 0.0, "cpu_mean": 0.23052782161, "mem_mean": 304201.728}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.44155551730999026, "cpu_median": 1.0919779360000001, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 95.1, "protected_insts_mean": 0.0, "mem_std": 46562.51729625004, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 38.50831079130841, "virt_inst_median": 101.5, "cpu_mean": 0.8111155953739999, "mem_mean": 281501.696}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.032814941001963166, "cpu_median": 1.0985061345, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 152.0, "protected_insts_mean": 0.0, "mem_std": 43648.98532311898, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 152.0, "cpu_mean": 1.104109555967, "mem_mean": 278720.512}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.005586670256787985, "cpu_median": 0.14567776300000002, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43606.11338323816, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.14671571173666667, "mem_mean": 278719.14666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.28848684677196923, "cpu_median": 0.1354428415, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 23.6, "protected_insts_mean": 0.0, "mem_std": 42275.147377443594, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 22.830681111171433, "virt_inst_median": 25.0, "cpu_mean": 0.23126448280700004, "mem_mean": 277573.632}, "coverage": "10"}]}, {"program": "rawcaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00025137574400780754, "cpu_median": 0.00131112, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 98.4, "protected_insts_mean": 0.0, "mem_std": 44506.477830583535, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 134.0061192632635, "virt_inst_median": 0.0, "cpu_mean": 0.0013372181489999999, "mem_mean": 279527.424}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0003163941650796174, "cpu_median": 0.0013141335, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 244.4, "protected_insts_mean": 0.0, "mem_std": 45459.55080190142, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 144.777208151007, "virt_inst_median": 242.0, "cpu_mean": 0.001351637151, "mem_mean": 280461.312}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00022165168125159185, "cpu_median": 0.0013165435, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 437.0, "protected_insts_mean": 0.0, "mem_std": 47677.113444929775, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.0013431259180000002, "mem_mean": 282689.536}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00013738860816509883, "cpu_median": 0.001317909, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43559.21558644815, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0013313421833333332, "mem_mean": 278732.8}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00017788880212824245, "cpu_median": 0.001312906, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 74.3, "protected_insts_mean": 0.0, "mem_std": 45077.56791126975, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 106.90280632424951, "virt_inst_median": 0.0, "cpu_mean": 0.001333348997, "mem_mean": 280055.808}, "coverage": "10"}]}, {"program": "bitcnts", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0006614700056259003, "cpu_median": 0.001525513, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 126.6, "protected_insts_mean": 0.0, "mem_std": 45890.83363327993, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 61.047850084994806, "virt_inst_median": 108.5, "cpu_mean": 0.001787837317, "mem_mean": 280850.432}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0008374563408016656, "cpu_median": 0.0029265145, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 334.7, "protected_insts_mean": 0.0, "mem_std": 45347.43736978309, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 62.57483519754567, "virt_inst_median": 330.0, "cpu_mean": 0.002908970602, "mem_mean": 280330.24}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0006642375721635245, "cpu_median": 0.003807052, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 705.0, "protected_insts_mean": 0.0, "mem_std": 44052.87436439007, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 705.0, "cpu_mean": 0.0038863181830000003, "mem_mean": 279134.208}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00037101883836910496, "cpu_median": 0.0014605565000000002, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44085.87336635122, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0015102078, "mem_mean": 279169.70666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00044565485149702385, "cpu_median": 0.0014565525, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 85.7, "protected_insts_mean": 0.0, "mem_std": 45609.28480962024, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 65.58361075756656, "virt_inst_median": 59.5, "cpu_mean": 0.0016176387600000002, "mem_mean": 280588.288}, "coverage": "10"}]}, {"program": "basicmath_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0020773612598817734, "cpu_median": 0.0094885745, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 173.3, "protected_insts_mean": 0.0, "mem_std": 41503.50821733623, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 114.84689808610419, "virt_inst_median": 199.0, "cpu_mean": 0.009788280764999999, "mem_mean": 670154.752}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0031379756372794804, "cpu_median": 0.010988567500000001, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 267.9, "protected_insts_mean": 0.0, "mem_std": 44226.20677904792, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 130.73060085534678, "virt_inst_median": 306.0, "cpu_mean": 0.011368323107, "mem_mean": 672497.664}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.002316940942857675, "cpu_median": 0.015161417, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 538.0, "protected_insts_mean": 0.0, "mem_std": 45340.339114365874, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 538.0, "cpu_mean": 0.015390408897999999, "mem_mean": 673533.952}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0009725056651207474, "cpu_median": 0.0082063865, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 41038.4293037614, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.008278976763333333, "mem_mean": 669709.6533333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.002380349643301542, "cpu_median": 0.0076333375, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 50.8, "protected_insts_mean": 0.0, "mem_std": 45067.74951964049, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 97.66248000127786, "virt_inst_median": 0.0, "cpu_mean": 0.008378537664, "mem_mean": 673292.288}, "coverage": "10"}]}, {"program": "bf", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.03296617161615023, "cpu_median": 0.0651678675, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 1301.8, "protected_insts_mean": 0.0, "mem_std": 75411.94043926742, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 893.7151447748886, "virt_inst_median": 1364.5, "cpu_mean": 0.054584877032, "mem_mean": 639311.872}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.03300440379425041, "cpu_median": 0.08613757799999999, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 2178.2, "protected_insts_mean": 0.0, "mem_std": 57645.052034532855, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 721.2463934051941, "virt_inst_median": 2226.5, "cpu_mean": 0.07956767057799999, "mem_mean": 664883.2}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.002829664737868208, "cpu_median": 0.12885853, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 3667.0, "protected_insts_mean": 0.0, "mem_std": 43025.30874863009, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 3667.0, "cpu_mean": 0.129236738235, "mem_mean": 671420.416}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00021985867080063473, "cpu_median": 0.009912396, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 49599.481985424, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00991825791, "mem_mean": 668426.24}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.018901387312278035, "cpu_median": 0.008271694, "guards_std": 0.0, "mem_median": 651264.0, "protected_insts_median": 0.0, "virt_inst_mean": 181.8, "protected_insts_mean": 0.0, "mem_std": 78736.13186501617, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 383.62085449047214, "virt_inst_median": 0.0, "cpu_mean": 0.014639899133999998, "mem_mean": 598806.528}, "coverage": "10"}]}, {"program": "dijkstra_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.04679842212332595, "cpu_median": 0.0272415925, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 75.1, "protected_insts_mean": 0.0, "mem_std": 69865.16642625326, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 41.991546768367556, "virt_inst_median": 73.5, "cpu_mean": 0.048251544954000004, "mem_mean": 309395.456}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.2044503690289559, "cpu_median": 0.46381534300000005, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 163.6, "protected_insts_mean": 0.0, "mem_std": 72854.92229513665, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 75.43102809852189, "virt_inst_median": 161.5, "cpu_mean": 0.303645897517, "mem_mean": 318709.76}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00336580106024429, "cpu_median": 0.5923641415, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 338.0, "protected_insts_mean": 0.0, "mem_std": 81088.84997050345, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.5929588790489999, "mem_mean": 351363.072}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.002163002967305181, "cpu_median": 0.0474503595, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47107.78122794294, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.04767944791333333, "mem_mean": 282173.44}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.1329776892676985, "cpu_median": 0.0220110505, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 37.7, "protected_insts_mean": 0.0, "mem_std": 53000.80147414165, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 48.66220299164434, "virt_inst_median": 0.0, "cpu_mean": 0.078198271998, "mem_mean": 286994.432}, "coverage": "10"}]}]

==> figures/eval/eval-conn10.json <==
[{"program": "toast", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.013904555523884811, "cpu_median": 0.011043671500000001, "guards_std": 4.0, "mem_median": 262144.0, "protected_insts_median": 126.0, "virt_inst_mean": 3881.4, "protected_insts_mean": 318.7, "mem_std": 44376.34755087553, "guards_mean": 12.0, "protected_insts_std": 440.7225998289627, "guards_median": 10.0, "virt_inst_std": 1709.2141001056598, "virt_inst_median": 4639.0, "cpu_mean": 0.017171310279, "mem_mean": 279396.352}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.027294555562332665, "cpu_median": 0.0579932925, "guards_std": 12.041594578792296, "mem_median": 262144.0, "protected_insts_median": 131.5, "virt_inst_mean": 7302.5, "protected_insts_mean": 470.2, "mem_std": 46030.908321014045, "guards_mean": 25.0, "protected_insts_std": 470.32877862193374, "guards_median": 25.0, "virt_inst_std": 1440.1027220306196, "virt_inst_median": 7421.0, "cpu_mean": 0.05129159463499999, "mem_mean": 280965.12}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.003704586902044592, "cpu_median": 0.1055724845, "guards_std": 25.475478405713993, "mem_median": 262144.0, "protected_insts_median": 360.5, "virt_inst_mean": 15374.0, "protected_insts_mean": 417.2, "mem_std": 67414.44576318949, "guards_mean": 49.0, "protected_insts_std": 329.1679814319734, "guards_median": 60.0, "virt_inst_std": 0.0, "virt_inst_median": 15374.0, "cpu_mean": 0.10570092190599999, "mem_mean": 305225.728}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0020511384639458827, "cpu_median": 0.0050735445, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44097.67752977474, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00535582218, "mem_mean": 279142.4}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.003154318806127073, "cpu_median": 0.007585754, "guards_std": 1.9519221295943134, "mem_median": 262144.0, "protected_insts_median": 60.0, "virt_inst_mean": 1850.6, "protected_insts_mean": 74.3, "mem_std": 41827.77582055178, "guards_mean": 8.7, "protected_insts_std": 38.53323241047914, "guards_median": 10.0, "virt_inst_std": 989.5052501123982, "virt_inst_median": 1739.0, "cpu_mean": 0.007271841739999999, "mem_mean": 277188.608}, "coverage": "10"}]}, {"program": "search_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00025904893547985884, "cpu_median": 0.0013159715000000002, "guards_std": 1.2206555615733703, "mem_median": 262144.0, "protected_insts_median": 28.0, "virt_inst_mean": 157.8, "protected_insts_mean": 35.8, "mem_std": 41616.27090656615, "guards_mean": 0.9, "protected_insts_std": 37.118189611024945, "guards_median": 0.5, "virt_inst_std": 143.57144562899686, "virt_inst_median": 99.5, "cpu_mean": 0.001345992544, "mem_mean": 277057.536}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002835910043662424, "cpu_median": 0.001528757, "guards_std": 0.9797958971132712, "mem_median": 262144.0, "protected_insts_median": 107.5, "virt_inst_mean": 432.0, "protected_insts_mean": 90.1, "mem_std": 42424.51570391742, "guards_mean": 3.8, "protected_insts_std": 43.78915390824536, "guards_median": 4.0, "virt_inst_std": 108.99816512217075, "virt_inst_median": 418.5, "cpu_mean": 0.0014982891839999998, "mem_mean": 277716.992}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003283932922999989, "cpu_median": 0.0016505245, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 84.5, "virt_inst_mean": 873.0, "protected_insts_mean": 85.1, "mem_std": 45621.42212931394, "guards_mean": 9.0, "protected_insts_std": 46.65715379231786, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.001685116317, "mem_mean": 280588.288}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00036343184743718016, "cpu_median": 0.001340796, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45929.26135221229, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0013858713133333333, "mem_mean": 280930.9866666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0002526200742490568, "cpu_median": 0.001329481, "guards_std": 0.45825756949558394, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 91.7, "protected_insts_mean": 14.8, "mem_std": 45445.90375241245, "guards_mean": 0.3, "protected_insts_std": 22.754340245324627, "guards_median": 0.0, "virt_inst_std": 54.361843235858, "virt_inst_median": 108.0, "cpu_mean": 0.001425101205, "mem_mean": 280465.408}, "coverage": "10"}]}, {"program": "say", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00025367920238969743, "cpu_median": 0.0014012395, "guards_std": 4.58257569495584, "mem_median": 262144.0, "protected_insts_median": 53.0, "virt_inst_mean": 1996.5, "protected_insts_mean": 92.9, "mem_std": 45755.59723267089, "guards_mean": 13.0, "protected_insts_std": 86.27334466682048, "guards_median": 10.0, "virt_inst_std": 702.3734405570872, "virt_inst_median": 2144.0, "cpu_mean": 0.0014313949230000001, "mem_mean": 280719.36}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00029609034526788567, "cpu_median": 0.0014154839999999998, "guards_std": 8.306623862918075, "mem_median": 262144.0, "protected_insts_median": 166.0, "virt_inst_mean": 3526.1, "protected_insts_mean": 164.2, "mem_std": 46933.98056637838, "guards_mean": 19.0, "protected_insts_std": 116.14542608299303, "guards_median": 20.0, "virt_inst_std": 806.8452701726645, "virt_inst_median": 3619.5, "cpu_mean": 0.0014535106620000003, "mem_mean": 281903.104}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00015645704718131935, "cpu_median": 0.001428615, "guards_std": 16.881943016134134, "mem_median": 262144.0, "protected_insts_median": 176.0, "virt_inst_mean": 7447.0, "protected_insts_mean": 236.2, "mem_std": 43938.996689367224, "guards_mean": 35.0, "protected_insts_std": 148.9750314650076, "guards_median": 30.0, "virt_inst_std": 0.0, "virt_inst_median": 7447.0, "cpu_mean": 0.001442934304, "mem_mean": 279015.424}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0004485271870633654, "cpu_median": 0.0013971315, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43116.30793194715, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00146505709, "mem_mean": 278268.58666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00025424295576236916, "cpu_median": 0.0013945735, "guards_std": 1.8, "mem_median": 262144.0, "protected_insts_median": 49.5, "virt_inst_mean": 835.5, "protected_insts_mean": 70.8, "mem_std": 45336.68456598105, "guards_mean": 6.4, "protected_insts_std": 74.02405014588165, "guards_median": 7.0, "virt_inst_std": 438.5168753879376, "virt_inst_median": 723.0, "cpu_mean": 0.0014219219, "mem_mean": 280326.144}, "coverage": "10"}]}, {"program": "basicmath_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.05470188033671886, "cpu_median": 0.208473976, "guards_std": 0.66332495807108, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 166.9, "protected_insts_mean": 43.7, "mem_std": 44904.99254837199, "guards_mean": 0.4, "protected_insts_std": 75.06803580752597, "guards_median": 0.0, "virt_inst_std": 148.89422419959746, "virt_inst_median": 190.0, "cpu_mean": 0.232830514548, "mem_mean": 16795017.216}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.06820950422910332, "cpu_median": 0.22474356299999998, "guards_std": 1.019803902718557, "mem_median": 16777216.0, "protected_insts_median": 33.0, "virt_inst_mean": 395.6, "protected_insts_mean": 44.5, "mem_std": 43450.13767661428, "guards_mean": 1.6, "protected_insts_std": 54.34749304245781, "guards_median": 2.0, "virt_inst_std": 151.00675481580285, "virt_inst_median": 426.0, "cpu_mean": 0.26871977929199997, "mem_mean": 16793694.208}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.01281500933866738, "cpu_median": 0.3628108295, "guards_std": 0.0, "mem_median": 16777216.0, "protected_insts_median": 9.0, "virt_inst_mean": 649.0, "protected_insts_mean": 41.5, "mem_std": 47281.50389958492, "guards_mean": 4.0, "protected_insts_std": 53.954147199265414, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 649.0, "cpu_mean": 0.36717364894699994, "mem_mean": 16797343.744}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.002836926902622141, "cpu_median": 0.205846681, "guards_std": 0, "mem_median": 16777216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46770.148493440654, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.20619815033, "mem_mean": 16796863.14666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.006152415079588424, "cpu_median": 0.198291589, "guards_std": 0.0, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 60.1, "protected_insts_mean": 0.0, "mem_std": 47246.53883985154, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 121.52320766010087, "virt_inst_median": 4.5, "cpu_mean": 0.20108301697400002, "mem_mean": 16797368.32}, "coverage": "10"}]}, {"program": "cjpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.02466354155122231, "cpu_median": 0.029450187500000002, "guards_std": 20.591260281974, "mem_median": 524288.0, "protected_insts_median": 467.5, "virt_inst_mean": 13715.2, "protected_insts_mean": 513.8, "mem_std": 47307.164408782905, "guards_mean": 46.0, "protected_insts_std": 259.7451828234741, "guards_median": 50.0, "virt_inst_std": 2110.9772997358355, "virt_inst_median": 13711.0, "cpu_mean": 0.036646102565000005, "mem_mean": 544432.128}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.02002429326088089, "cpu_median": 0.058847458500000005, "guards_std": 53.113086899558006, "mem_median": 524288.0, "protected_insts_median": 1558.5, "virt_inst_mean": 28337.9, "protected_insts_mean": 1405.4, "mem_std": 47088.48535871096, "guards_mean": 103.0, "protected_insts_std": 1037.6409976480306, "guards_median": 120.0, "virt_inst_std": 1442.9375211699223, "virt_inst_median": 28421.0, "cpu_mean": 0.058360648050000005, "mem_mean": 544145.408}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0059590669736287825, "cpu_median": 0.110011855, "guards_std": 125.04399225872469, "mem_median": 524288.0, "protected_insts_median": 2734.5, "virt_inst_mean": 56735.0, "protected_insts_mean": 3191.9, "mem_std": 45846.3944306104, "guards_mean": 208.0, "protected_insts_std": 2181.2180289920584, "guards_median": 155.0, "virt_inst_std": 0.0, "virt_inst_median": 56735.0, "cpu_mean": 0.111679509667, "mem_mean": 542961.664}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0008719665799600837, "cpu_median": 0.007466252, "guards_std": 0, "mem_median": 524288.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 48315.78626348213, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00756819893, "mem_mean": 545600.8533333334}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.01803254739631284, "cpu_median": 0.0067865115, "guards_std": 10.44030650891055, "mem_median": 524288.0, "protected_insts_median": 148.0, "virt_inst_mean": 5698.0, "protected_insts_mean": 177.7, "mem_std": 47798.067322411945, "guards_mean": 21.0, "protected_insts_std": 122.72656599123108, "guards_median": 20.0, "virt_inst_std": 1061.6339293749047, "virt_inst_median": 5891.5, "cpu_mean": 0.016002551912, "mem_mean": 544948.224}, "coverage": "10"}]}, {"program": "djpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.008990720143901466, "cpu_median": 0.008346754500000001, "guards_std": 24.979991993593593, "mem_median": 524288.0, "protected_insts_median": 619.5, "virt_inst_mean": 13708.8, "protected_insts_mean": 694.6, "mem_std": 43397.28507679788, "guards_mean": 54.0, "protected_insts_std": 307.3288792157353, "guards_median": 55.0, "virt_inst_std": 1485.9190960479643, "virt_inst_median": 13482.5, "cpu_mean": 0.010168006669, "mem_mean": 540717.056}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.012905113906949286, "cpu_median": 0.0188929195, "guards_std": 22.891046284519195, "mem_median": 524288.0, "protected_insts_median": 1419.0, "virt_inst_mean": 27993.2, "protected_insts_mean": 1475.9, "mem_std": 44030.630390606224, "guards_mean": 94.0, "protected_insts_std": 589.4538913265396, "guards_median": 100.0, "virt_inst_std": 1776.83869836291, "virt_inst_median": 28535.5, "cpu_mean": 0.019679283147000005, "mem_mean": 541216.768}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.008671975572652549, "cpu_median": 0.0284176065, "guards_std": 58.008620049092706, "mem_median": 524288.0, "protected_insts_median": 3339.5, "virt_inst_mean": 54496.0, "protected_insts_mean": 3332.6, "mem_std": 46188.534328913105, "guards_mean": 235.0, "protected_insts_std": 1342.300502868117, "guards_median": 250.0, "virt_inst_std": 0.0, "virt_inst_median": 54496.0, "cpu_mean": 0.03224889025, "mem_mean": 542928.896}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.002562904609140326, "cpu_median": 0.0029150495, "guards_std": 0, "mem_median": 524288.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43163.47749495014, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0039950832333333335, "mem_mean": 540303.36}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.005915096482205168, "cpu_median": 0.0041155645, "guards_std": 8.94427190999916, "mem_median": 524288.0, "protected_insts_median": 246.0, "virt_inst_mean": 5256.4, "protected_insts_mean": 263.5, "mem_std": 45220.13384252355, "guards_mean": 20.0, "protected_insts_std": 208.58535423178685, "guards_median": 20.0, "virt_inst_std": 1751.1950319710252, "virt_inst_median": 4963.5, "cpu_mean": 0.006313616465, "mem_mean": 542294.016}, "coverage": "10"}]}, {"program": "sha", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.026435151845008137, "cpu_median": 0.003284512, "guards_std": 1.2489995996796797, "mem_median": 262144.0, "protected_insts_median": 25.0, "virt_inst_mean": 148.1, "protected_insts_mean": 78.2, "mem_std": 44108.77383836717, "guards_mean": 1.2, "protected_insts_std": 119.86058568186625, "guards_median": 1.0, "virt_inst_std": 147.42757543960357, "virt_inst_median": 97.5, "cpu_mean": 0.017626272433, "mem_mean": 279064.576}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.03419968132250453, "cpu_median": 0.0074501210000000005, "guards_std": 1.6613247725836149, "mem_median": 262144.0, "protected_insts_median": 27.5, "virt_inst_mean": 314.2, "protected_insts_mean": 44.5, "mem_std": 44104.939642285695, "guards_mean": 3.2, "protected_insts_std": 22.92705825002414, "guards_median": 3.0, "virt_inst_std": 191.45223947501896, "virt_inst_median": 266.0, "cpu_mean": 0.03280555105499999, "mem_mean": 279097.344}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.011440003426930922, "cpu_median": 0.07215553799999999, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 74.0, "virt_inst_mean": 666.0, "protected_insts_mean": 88.8, "mem_std": 49651.14027323038, "guards_mean": 7.0, "protected_insts_std": 77.33925264702265, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 666.0, "cpu_mean": 0.07490054762500001, "mem_mean": 283648.0}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0021200669235915256, "cpu_median": 0.0040106715, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45019.087780804955, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.004486359506666667, "mem_mean": 279975.25333333336}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.020305470874192162, "cpu_median": 0.0027770284999999997, "guards_std": 0.45825756949558405, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 61.7, "protected_insts_mean": 42.0, "mem_std": 45451.48321381822, "guards_mean": 0.3, "protected_insts_std": 93.88397094286117, "guards_median": 0.0, "virt_inst_std": 109.04590776365704, "virt_inst_median": 12.5, "cpu_mean": 0.010527945749000001, "mem_mean": 279961.6}, "coverage": "10"}]}, {"program": "patricia", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.010652957133290659, "cpu_median": 0.0145367265, "guards_std": 0.9797958971132712, "mem_median": 1835008.0, "protected_insts_median": 6.0, "virt_inst_mean": 285.6, "protected_insts_mean": 88.0, "mem_std": 42713.46802132443, "guards_mean": 0.8, "protected_insts_std": 132.62503534401037, "guards_median": 0.5, "virt_inst_std": 303.3533253485117, "virt_inst_median": 174.5, "cpu_mean": 0.020415392142999998, "mem_mean": 1850814.464}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.009924890852821873, "cpu_median": 0.016378053, "guards_std": 1.2649110640673518, "mem_median": 1835008.0, "protected_insts_median": 105.0, "virt_inst_mean": 705.9, "protected_insts_mean": 172.5, "mem_std": 42081.910106001604, "guards_mean": 2.0, "protected_insts_std": 177.0046609555805, "guards_median": 2.0, "virt_inst_std": 371.4386759614567, "virt_inst_median": 874.0, "cpu_mean": 0.020723390207, "mem_mean": 1850449.92}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.008756841837589253, "cpu_median": 0.027437755, "guards_std": 0.0, "mem_median": 1835008.0, "protected_insts_median": 113.5, "virt_inst_mean": 1201.0, "protected_insts_mean": 174.3, "mem_std": 43677.608181840726, "guards_mean": 5.0, "protected_insts_std": 141.06881299564407, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 1201.0, "cpu_mean": 0.030788992916000003, "mem_mean": 1851535.36}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.007755144351915939, "cpu_median": 0.013119634500000001, "guards_std": 0, "mem_median": 1835008.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 40644.932236134926, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.015090229963333333, "mem_mean": 1849139.2}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.004901167730860614, "cpu_median": 0.012923408, "guards_std": 0.30000000000000004, "mem_median": 1835008.0, "protected_insts_median": 0.0, "virt_inst_mean": 204.1, "protected_insts_mean": 21.6, "mem_std": 41510.21152736739, "guards_mean": 0.1, "protected_insts_std": 64.8, "guards_median": 0.0, "virt_inst_std": 209.58933656080882, "virt_inst_median": 166.5, "cpu_mean": 0.013928118588000001, "mem_mean": 1849851.904}, "coverage": "10"}]}, {"program": "tetris", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0019722742573086527, "cpu_median": 0.002113093, "guards_std": 1.2206555615733703, "mem_median": 262144.0, "protected_insts_median": 26.5, "virt_inst_mean": 173.2, "protected_insts_mean": 81.4, "mem_std": 43826.43362021528, "guards_mean": 2.1, "protected_insts_std": 122.35129750027173, "guards_median": 2.0, "virt_inst_std": 153.4664784244429, "virt_inst_median": 94.0, "cpu_mean": 0.002893134051, "mem_mean": 278519.808}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00424137852223282, "cpu_median": 0.004572087000000001, "guards_std": 1.3453624047073711, "mem_median": 262144.0, "protected_insts_median": 36.0, "virt_inst_mean": 423.2, "protected_insts_mean": 87.3, "mem_std": 45424.289862672194, "guards_mean": 6.3, "protected_insts_std": 119.52577127967005, "guards_median": 7.0, "virt_inst_std": 159.61691639672782, "virt_inst_median": 489.0, "cpu_mean": 0.005646736690000001, "mem_mean": 279699.456}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.004386414216398271, "cpu_median": 0.004753789, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 20.0, "virt_inst_mean": 669.0, "protected_insts_mean": 52.9, "mem_std": 44632.48928242296, "guards_mean": 10.0, "protected_insts_std": 92.09283359740866, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 669.0, "cpu_mean": 0.0067588216489999995, "mem_mean": 279736.32}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0016081075997932686, "cpu_median": 0.0020441645, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47207.64931776581, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002831872673333333, "mem_mean": 282200.74666666664}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0015985074385561975, "cpu_median": 0.0020853735, "guards_std": 0.6708203932499369, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 122.4, "protected_insts_mean": 67.6, "mem_std": 46773.04864497656, "guards_mean": 0.5, "protected_insts_std": 128.80155278567105, "guards_median": 0.0, "virt_inst_std": 139.59455576776625, "virt_inst_median": 44.5, "cpu_mean": 0.002796107636, "mem_mean": 281718.784}, "coverage": "10"}]}, {"program": "qsort_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0009315939392504627, "cpu_median": 0.0014500555, "guards_std": 0.4000000000000001, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 38.5, "protected_insts_mean": 15.0, "mem_std": 40835.94068828762, "guards_mean": 0.2, "protected_insts_std": 30.0, "guards_median": 0.0, "virt_inst_std": 40.95424275945045, "virt_inst_median": 32.0, "cpu_mean": 0.0018159103290000002, "mem_mean": 276361.216}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0010799604869092788, "cpu_median": 0.001495365, "guards_std": 0.45825756949558405, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 52.4, "protected_insts_mean": 22.5, "mem_std": 43055.42425757312, "guards_mean": 0.3, "protected_insts_std": 34.3693177121688, "guards_median": 0.0, "virt_inst_std": 40.75585847458007, "virt_inst_median": 32.0, "cpu_mean": 0.001986994717, "mem_mean": 278192.128}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0010524257674061923, "cpu_median": 0.001505796, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 75.0, "virt_inst_mean": 107.0, "protected_insts_mean": 75.0, "mem_std": 44375.969482638866, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 107.0, "cpu_mean": 0.00200128544, "mem_mean": 279396.352}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.000862721692645169, "cpu_median": 0.001449545, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47695.65660390006, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0017895575666666663, "mem_mean": 282569.38666666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0006683178804667067, "cpu_median": 0.0014376285, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 7.5, "protected_insts_mean": 0.0, "mem_std": 46272.21867659531, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 22.5, "virt_inst_median": 0.0, "cpu_mean": 0.001652850082, "mem_mean": 281202.688}, "coverage": "10"}]}, {"program": "search_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.006602967723708337, "cpu_median": 0.0024047345, "guards_std": 0.8944271909999159, "mem_median": 393216.0, "protected_insts_median": 77.0, "virt_inst_mean": 236.5, "protected_insts_mean": 64.9, "mem_std": 43743.14738172442, "guards_mean": 2.0, "protected_insts_std": 37.452503254121744, "guards_median": 2.0, "virt_inst_std": 93.24832438172817, "virt_inst_median": 245.0, "cpu_mean": 0.006380254940999999, "mem_mean": 409849.856}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.006211738969331977, "cpu_median": 0.00239991, "guards_std": 1.5132745950421556, "mem_median": 393216.0, "protected_insts_median": 99.5, "virt_inst_mean": 432.7, "protected_insts_mean": 95.8, "mem_std": 45289.24639900399, "guards_mean": 3.9, "protected_insts_std": 39.4, "guards_median": 4.5, "virt_inst_std": 140.84960063841146, "virt_inst_median": 473.0, "cpu_mean": 0.006079451507, "mem_mean": 411389.952}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.004486059863383952, "cpu_median": 0.0102995075, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 107.5, "virt_inst_mean": 873.0, "protected_insts_mean": 99.2, "mem_std": 47607.47233332582, "guards_mean": 9.0, "protected_insts_std": 23.61694307060082, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.011160702984000001, "mem_mean": 413384.704}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0007166706108661759, "cpu_median": 0.0023834765, "guards_std": 0, "mem_median": 393216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43110.548640546076, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002519433713333333, "mem_mean": 409258.6666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.003816026789657501, "cpu_median": 0.0019371365, "guards_std": 0.6708203932499369, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 121.7, "protected_insts_mean": 30.6, "mem_std": 46133.062892286005, "guards_mean": 0.5, "protected_insts_std": 42.15020759142237, "guards_median": 0.0, "virt_inst_std": 113.04339874579144, "virt_inst_median": 110.0, "cpu_mean": 0.003769167738, "mem_mean": 411824.128}, "coverage": "10"}]}, {"program": "susan", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0006732091099445945, "cpu_median": 0.0014013250000000001, "guards_std": 1.6881943016134133, "mem_median": 262144.0, "protected_insts_median": 851.0, "virt_inst_mean": 3088.1, "protected_insts_mean": 1138.6, "mem_std": 42750.93429090878, "guards_mean": 3.5, "protected_insts_std": 1090.9408966575595, "guards_median": 3.0, "virt_inst_std": 1808.8099651428283, "virt_inst_median": 3243.0, "cpu_mean": 0.0016038039930000002, "mem_mean": 277934.08}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0005370099130168488, "cpu_median": 0.0013956935, "guards_std": 2.4103941586387903, "mem_median": 262144.0, "protected_insts_median": 159.5, "virt_inst_mean": 6837.0, "protected_insts_mean": 474.6, "mem_std": 44212.47501874266, "guards_mean": 7.7, "protected_insts_std": 683.857178071562, "guards_median": 8.5, "virt_inst_std": 1918.4187238452403, "virt_inst_median": 7477.5, "cpu_mean": 0.0015374827500000002, "mem_mean": 279228.416}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00047005609787573676, "cpu_median": 0.0013913195, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 115.0, "virt_inst_mean": 12996.0, "protected_insts_mean": 772.5, "mem_std": 45316.41564310823, "guards_mean": 10.0, "protected_insts_std": 969.6270674852266, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 12996.0, "cpu_mean": 0.001514437786, "mem_mean": 279875.584}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0006990793507931434, "cpu_median": 0.0013767035000000001, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44937.02582031684, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0016043068566666669, "mem_mean": 279811.41333333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0007072496635601955, "cpu_median": 0.0013805595000000001, "guards_std": 0.5, "mem_median": 262144.0, "protected_insts_median": 32.0, "virt_inst_mean": 1228.6, "protected_insts_mean": 402.9, "mem_std": 46066.492324922845, "guards_mean": 0.5, "protected_insts_std": 792.8989153732018, "guards_median": 0.5, "virt_inst_std": 1486.4091092293534, "virt_inst_median": 170.5, "cpu_mean": 0.001607570372, "mem_mean": 281055.232}, "coverage": "10"}]}, {"program": "fft", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0069579181674157215, "cpu_median": 0.019131536999999997, "guards_std": 1.2806248474865698, "mem_median": 655360.0, "protected_insts_median": 17.5, "virt_inst_mean": 230.6, "protected_insts_mean": 17.4, "mem_std": 44146.81474095742, "guards_mean": 1.4, "protected_insts_std": 13.727344972717775, "guards_median": 1.0, "virt_inst_std": 214.13463054816705, "virt_inst_median": 197.5, "cpu_mean": 0.020094579859, "mem_mean": 672739.328}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.009788590203890285, "cpu_median": 0.024019730500000003, "guards_std": 1.2806248474865698, "mem_median": 655360.0, "protected_insts_median": 28.5, "virt_inst_mean": 350.1, "protected_insts_mean": 55.9, "mem_std": 42105.28300784765, "guards_mean": 2.4, "protected_insts_std": 100.66921078462869, "guards_median": 2.0, "virt_inst_std": 225.85679090963814, "virt_inst_median": 375.5, "cpu_mean": 0.024107983446000004, "mem_mean": 670531.584}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.014626316610592327, "cpu_median": 0.033896551999999996, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 27.0, "virt_inst_mean": 760.0, "protected_insts_mean": 57.4, "mem_std": 43436.64685914952, "guards_mean": 6.0, "protected_insts_std": 99.75890937655645, "guards_median": 6.0, "virt_inst_std": 0.0, "virt_inst_median": 760.0, "cpu_mean": 0.038252332191, "mem_mean": 672096.256}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.004524059048167705, "cpu_median": 0.014811615, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 40737.38273627745, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.01573631145, "mem_mean": 669586.7733333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.005794510745554397, "cpu_median": 0.014031765500000001, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 43.7, "protected_insts_mean": 0.0, "mem_std": 44656.99873903145, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 104.93050080886873, "virt_inst_median": 0.0, "cpu_mean": 0.016348633511000004, "mem_mean": 673087.488}, "coverage": "10"}]}, {"program": "snake", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.001876834135799239, "cpu_median": 0.0041735465, "guards_std": 1.1135528725660044, "mem_median": 765952.0, "protected_insts_median": 72.0, "virt_inst_mean": 342.9, "protected_insts_mean": 131.4, "mem_std": 84535.49384360404, "guards_mean": 2.6, "protected_insts_std": 119.75575142764542, "guards_median": 2.0, "virt_inst_std": 242.6188162529856, "virt_inst_median": 292.0, "cpu_mean": 0.004596128962, "mem_mean": 806838.272}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0025233613538738165, "cpu_median": 0.0043411305, "guards_std": 2.0591260281974, "mem_median": 851968.0, "protected_insts_median": 52.0, "virt_inst_mean": 597.5, "protected_insts_mean": 108.4, "mem_std": 88806.32768532081, "guards_mean": 6.6, "protected_insts_std": 112.24722713724378, "guards_median": 7.5, "virt_inst_std": 262.91947436430036, "virt_inst_median": 569.0, "cpu_mean": 0.005055158007, "mem_mean": 811589.632}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0026804539184478063, "cpu_median": 0.0046253755, "guards_std": 0.0, "mem_median": 856064.0, "protected_insts_median": 39.5, "virt_inst_mean": 1124.0, "protected_insts_mean": 108.7, "mem_std": 89631.09742737854, "guards_mean": 10.0, "protected_insts_std": 112.66680966460353, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 1124.0, "cpu_mean": 0.005493424239000001, "mem_mean": 827928.576}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.002255916214494026, "cpu_median": 0.004083875, "guards_std": 0, "mem_median": 843776.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 79342.25719823761, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.004723904416666667, "mem_mean": 808372.9066666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0022257841576631557, "cpu_median": 0.004086105, "guards_std": 0.5, "mem_median": 851968.0, "protected_insts_median": 14.0, "virt_inst_mean": 151.9, "protected_insts_mean": 23.7, "mem_std": 89356.54107181508, "guards_mean": 0.5, "protected_insts_std": 31.993905669674028, "guards_median": 0.5, "virt_inst_std": 143.241369722577, "virt_inst_median": 75.0, "cpu_mean": 0.004769709077, "mem_mean": 815955.968}, "coverage": "10"}]}, {"program": "rawdaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0008695771448576551, "cpu_median": 0.001386617, "guards_std": 0.45825756949558394, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 177.4, "protected_insts_mean": 58.1, "mem_std": 42962.452547479916, "guards_mean": 0.3, "protected_insts_std": 89.57505233043406, "guards_median": 0.0, "virt_inst_std": 151.7308142731726, "virt_inst_median": 225.0, "cpu_mean": 0.001748326853, "mem_mean": 278175.744}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0009502186357012013, "cpu_median": 0.001403948, "guards_std": 0.45825756949558394, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 149.7, "protected_insts_mean": 53.4, "mem_std": 43749.62718175248, "guards_mean": 0.3, "protected_insts_std": 81.56984737021395, "guards_median": 0.0, "virt_inst_std": 77.37964848718298, "virt_inst_median": 178.0, "cpu_mean": 0.001838469178, "mem_mean": 278843.392}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.000899377176589576, "cpu_median": 0.0013728325, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 178.0, "virt_inst_mean": 437.0, "protected_insts_mean": 192.1, "mem_std": 40962.04282905822, "guards_mean": 2.0, "protected_insts_std": 21.538105766292446, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.001752966522, "mem_mean": 276459.52}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0006855953571279951, "cpu_median": 0.0013574214999999999, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44569.42194820521, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0015857109899999999, "mem_mean": 279497.38666666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0009026828839167376, "cpu_median": 0.001372154, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 84.0, "protected_insts_mean": 0.0, "mem_std": 46516.96549578512, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 97.57766137800188, "virt_inst_median": 17.0, "cpu_mean": 0.0017534275400000001, "mem_mean": 281452.544}, "coverage": "10"}]}, {"program": "2048", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.001285255262337494, "cpu_median": 0.0045098725, "guards_std": 2.1354156504062622, "mem_median": 524288.0, "protected_insts_median": 37.5, "virt_inst_mean": 180.6, "protected_insts_mean": 45.3, "mem_std": 70900.64441687352, "guards_mean": 3.2, "protected_insts_std": 47.55007886428791, "guards_median": 3.5, "virt_inst_std": 102.63254844346407, "virt_inst_median": 162.0, "cpu_mean": 0.004702144983, "mem_mean": 493867.008}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001427253756751271, "cpu_median": 0.006255989, "guards_std": 1.5362291495737217, "mem_median": 393216.0, "protected_insts_median": 19.0, "virt_inst_mean": 370.1, "protected_insts_mean": 32.0, "mem_std": 73288.33331395267, "guards_mean": 6.8, "protected_insts_std": 21.142374511865974, "guards_median": 7.0, "virt_inst_std": 124.76734348378186, "virt_inst_median": 376.0, "cpu_mean": 0.006353481461999999, "mem_mean": 449101.824}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0016647123485822887, "cpu_median": 0.006307477, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 49.0, "virt_inst_mean": 803.0, "protected_insts_mean": 54.4, "mem_std": 64857.90321605854, "guards_mean": 10.0, "protected_insts_std": 45.39206979198018, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 803.0, "cpu_mean": 0.006484529095, "mem_mean": 499023.872}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0010774551725545964, "cpu_median": 0.0041407255, "guards_std": 0, "mem_median": 524288.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 68086.23015094773, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.004434035463333334, "mem_mean": 505050.4533333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.001327081310761629, "cpu_median": 0.0042695755, "guards_std": 0.9797958971132713, "mem_median": 524288.0, "protected_insts_median": 7.0, "virt_inst_mean": 77.2, "protected_insts_mean": 13.0, "mem_std": 66957.68972695805, "guards_mean": 0.8, "protected_insts_std": 17.988885457415087, "guards_median": 0.5, "virt_inst_std": 60.275699912983164, "virt_inst_median": 66.0, "cpu_mean": 0.0046673570990000005, "mem_mean": 501858.304}, "coverage": "10"}]}, {"program": "dijkstra_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.029329153558795652, "cpu_median": 0.031916555, "guards_std": 0.6708203932499369, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 69.7, "protected_insts_mean": 10.8, "mem_std": 48300.120748900816, "guards_mean": 0.5, "protected_insts_std": 20.725829295832774, "guards_median": 0.0, "virt_inst_std": 39.741791605311406, "virt_inst_median": 62.0, "cpu_mean": 0.031412565179, "mem_mean": 282972.16}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.05776367352339031, "cpu_median": 0.033998902, "guards_std": 1.57797338380595, "mem_median": 262144.0, "protected_insts_median": 79.0, "virt_inst_mean": 165.9, "protected_insts_mean": 61.1, "mem_std": 51277.37821165758, "guards_mean": 2.1, "protected_insts_std": 45.81800955956075, "guards_median": 2.0, "virt_inst_std": 101.8562221957991, "virt_inst_median": 159.5, "cpu_mean": 0.059435651427000004, "mem_mean": 284434.432}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.02107035652242281, "cpu_median": 0.1322816235, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 51.0, "virt_inst_mean": 338.0, "protected_insts_mean": 64.5, "mem_std": 57100.810960770075, "guards_mean": 5.0, "protected_insts_std": 45.74767753667939, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.138911257369, "mem_mean": 288481.28}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.007944109942142136, "cpu_median": 0.011888329999999999, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 52942.99144228588, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.01409279261, "mem_mean": 284767.5733333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.045405133080194775, "cpu_median": 0.006712425, "guards_std": 0.45825756949558394, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 57.3, "protected_insts_mean": 25.0, "mem_std": 44889.07668243578, "guards_mean": 0.3, "protected_insts_std": 41.610094928995295, "guards_median": 0.0, "virt_inst_std": 63.896870032889716, "virt_inst_median": 39.5, "cpu_mean": 0.035942394385, "mem_mean": 279224.32}, "coverage": "10"}]}, {"program": "qsort_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0008204990793777525, "cpu_median": 0.0013861095000000001, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 3.5, "protected_insts_mean": 0.0, "mem_std": 42404.45696725758, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 10.5, "virt_inst_median": 0.0, "cpu_mean": 0.0016439766640000003, "mem_mean": 277196.8}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0007984652068215074, "cpu_median": 0.001434123, "guards_std": 0.45825756949558405, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 96.1, "protected_insts_mean": 39.3, "mem_std": 40873.5140183422, "guards_mean": 0.3, "protected_insts_std": 60.0317416039215, "guards_median": 0.0, "virt_inst_std": 66.51984666248113, "virt_inst_median": 131.0, "cpu_mean": 0.001659376574, "mem_mean": 276303.872}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0007047726301529719, "cpu_median": 0.0014443535, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 131.0, "virt_inst_mean": 166.0, "protected_insts_mean": 131.0, "mem_std": 43556.56432923056, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 166.0, "cpu_mean": 0.0016339803320000001, "mem_mean": 278282.24}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0007180084964630764, "cpu_median": 0.0014214475, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 42075.15858303725, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00162212235, "mem_mean": 277340.16}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0007305230933561986, "cpu_median": 0.0014020995000000001, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 3.5, "protected_insts_mean": 0.0, "mem_std": 41947.6747439283, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 10.5, "virt_inst_median": 0.0, "cpu_mean": 0.001606293583, "mem_mean": 276828.16}, "coverage": "10"}]}, {"program": "crc", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.5537021426776229, "cpu_median": 0.7206817945, "guards_std": 0.66332495807108, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 52.2, "protected_insts_mean": 13.6, "mem_std": 43650.94266660018, "guards_mean": 0.4, "protected_insts_std": 22.406249128312396, "guards_median": 0.0, "virt_inst_std": 40.03198721022977, "virt_inst_median": 67.0, "cpu_mean": 0.7035295646240001, "mem_mean": 278659.072}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.5250830133901601, "cpu_median": 1.18050602, "guards_std": 1.0770329614269007, "mem_median": 262144.0, "protected_insts_median": 34.0, "virt_inst_mean": 82.7, "protected_insts_mean": 23.9, "mem_std": 43661.18341741937, "guards_mean": 1.2, "protected_insts_std": 21.66771792321471, "guards_median": 1.5, "virt_inst_std": 45.2902859341824, "virt_inst_median": 93.5, "cpu_mean": 0.7885625093240001, "mem_mean": 278638.592}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.08232128250165738, "cpu_median": 1.2288428495, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 35.0, "virt_inst_mean": 152.0, "protected_insts_mean": 44.2, "mem_std": 46420.67023840135, "guards_mean": 3.0, "protected_insts_std": 14.931845163944073, "guards_median": 3.0, "virt_inst_std": 0.0, "virt_inst_median": 152.0, "cpu_mean": 1.209801159501, "mem_mean": 280924.16}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.018982804584173875, "cpu_median": 0.156337149, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47552.39415490899, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.16285982228333334, "mem_mean": 281204.05333333334}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.013026791734696702, "cpu_median": 0.14645081399999998, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 5.1, "protected_insts_mean": 0.0, "mem_std": 41796.19976026222, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 11.04943437466371, "virt_inst_median": 0.0, "cpu_mean": 0.14976147596199998, "mem_mean": 277078.016}, "coverage": "10"}]}, {"program": "rawcaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0007975224513359137, "cpu_median": 0.001353449, "guards_std": 0.45825756949558394, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 152.3, "protected_insts_mean": 62.8, "mem_std": 39455.678397080235, "guards_mean": 0.3, "protected_insts_std": 96.69312281646506, "guards_median": 0.0, "virt_inst_std": 96.94642850564429, "virt_inst_median": 178.0, "cpu_mean": 0.0016286610790000001, "mem_mean": 275275.776}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0008171147186548599, "cpu_median": 0.0013442775, "guards_std": 0.7483314773547882, "mem_median": 262144.0, "protected_insts_median": 178.0, "virt_inst_mean": 215.9, "protected_insts_mean": 106.8, "mem_std": 42434.31783714686, "guards_mean": 0.8, "protected_insts_std": 87.20183484308114, "guards_median": 1.0, "virt_inst_std": 133.80990247362115, "virt_inst_median": 212.0, "cpu_mean": 0.001601136928, "mem_mean": 277606.4}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0007054215208148952, "cpu_median": 0.0013559645, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 225.0, "virt_inst_mean": 437.0, "protected_insts_mean": 206.2, "mem_std": 42551.82191983794, "guards_mean": 2.0, "protected_insts_std": 23.025203582161875, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.001607110421, "mem_mean": 277790.72}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00021900662086291416, "cpu_median": 0.0013569475, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44355.088729261064, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014025079666666667, "mem_mean": 278145.70666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.000418867847258367, "cpu_median": 0.001329934, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 22.5, "protected_insts_mean": 0.0, "mem_std": 40003.05508973033, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 67.5, "virt_inst_median": 0.0, "cpu_mean": 0.001416117269, "mem_mean": 275660.8}, "coverage": "10"}]}, {"program": "bitcnts", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0010821094451795115, "cpu_median": 0.002136648, "guards_std": 1.9595917942265426, "mem_median": 262144.0, "protected_insts_median": 40.0, "virt_inst_mean": 170.6, "protected_insts_mean": 44.7, "mem_std": 42073.588632258885, "guards_mean": 2.6, "protected_insts_std": 35.04297361811637, "guards_median": 2.0, "virt_inst_std": 95.04335852651673, "virt_inst_median": 150.5, "cpu_mean": 0.002372517277, "mem_mean": 276975.616}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0016608044032212369, "cpu_median": 0.0029262015, "guards_std": 1.5999999999999999, "mem_median": 262144.0, "protected_insts_median": 41.0, "virt_inst_mean": 342.7, "protected_insts_mean": 55.8, "mem_std": 42443.20658162275, "guards_mean": 5.8, "protected_insts_std": 25.423611073173692, "guards_median": 5.5, "virt_inst_std": 76.46051268465311, "virt_inst_median": 338.5, "cpu_mean": 0.0030062382020000005, "mem_mean": 277643.264}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0026287689844855583, "cpu_median": 0.004163879, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 40.5, "virt_inst_mean": 705.0, "protected_insts_mean": 35.8, "mem_std": 41663.635570805585, "guards_mean": 10.0, "protected_insts_std": 19.620397549489155, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 705.0, "cpu_mean": 0.004807336822, "mem_mean": 276942.848}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0006739274648504712, "cpu_median": 0.0015107245, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43061.98131009456, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0016665848466666667, "mem_mean": 278200.32}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0009074377972953116, "cpu_median": 0.001604564, "guards_std": 0.9433981132056605, "mem_median": 262144.0, "protected_insts_median": 5.5, "virt_inst_mean": 87.3, "protected_insts_mean": 27.4, "mem_std": 41091.69403037962, "guards_mean": 0.9, "protected_insts_std": 37.398395687515794, "guards_median": 0.5, "virt_inst_std": 67.71713224878916, "virt_inst_median": 73.5, "cpu_mean": 0.0018803391270000001, "mem_mean": 276164.608}, "coverage": "10"}]}, {"program": "basicmath_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0053910983644455636, "cpu_median": 0.0119061255, "guards_std": 0.7, "mem_median": 655360.0, "protected_insts_median": 57.0, "virt_inst_mean": 172.0, "protected_insts_mean": 80.7, "mem_std": 51176.482903723816, "guards_mean": 1.1, "protected_insts_std": 75.00139998693358, "guards_median": 1.0, "virt_inst_std": 110.21342930877344, "virt_inst_median": 199.0, "cpu_mean": 0.012978243640999998, "mem_mean": 676872.192}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.006624225237408564, "cpu_median": 0.012175732, "guards_std": 1.118033988749895, "mem_median": 655360.0, "protected_insts_median": 33.0, "virt_inst_mean": 255.7, "protected_insts_mean": 57.8, "mem_std": 49364.57991729762, "guards_mean": 1.5, "protected_insts_std": 69.84382578295664, "guards_median": 1.0, "virt_inst_std": 131.5773916750138, "virt_inst_median": 269.0, "cpu_mean": 0.013611137754, "mem_mean": 677113.856}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.009362302202835134, "cpu_median": 0.016744573, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 57.0, "virt_inst_mean": 538.0, "protected_insts_mean": 69.2, "mem_std": 54292.04830367792, "guards_mean": 4.0, "protected_insts_std": 63.87613012698875, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 538.0, "cpu_mean": 0.019191614877, "mem_mean": 679473.152}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.006647122249174085, "cpu_median": 0.0090203595, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 51706.691149273895, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.010813330733333333, "mem_mean": 675389.44}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00630062342593174, "cpu_median": 0.0086371055, "guards_std": 0.4000000000000001, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 82.0, "protected_insts_mean": 24.7, "mem_std": 46585.7050580049, "guards_mean": 0.2, "protected_insts_std": 57.66116544087537, "guards_median": 0.0, "virt_inst_std": 150.39148912089408, "virt_inst_median": 4.5, "cpu_mean": 0.010926686526999999, "mem_mean": 674430.976}, "coverage": "10"}]}, {"program": "bf", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.03478110298329187, "cpu_median": 0.009476119500000001, "guards_std": 1.019803902718557, "mem_median": 655360.0, "protected_insts_median": 989.0, "virt_inst_mean": 1122.7, "protected_insts_mean": 809.9, "mem_std": 75803.87911099897, "guards_mean": 1.6, "protected_insts_std": 427.9781419652177, "guards_median": 1.5, "virt_inst_std": 648.0893534073831, "virt_inst_median": 1265.0, "cpu_mean": 0.036742175138, "mem_mean": 633020.416}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.04406105269879123, "cpu_median": 0.0701979365, "guards_std": 0.9, "mem_median": 655360.0, "protected_insts_median": 394.0, "virt_inst_mean": 1431.8, "protected_insts_mean": 426.4, "mem_std": 73183.49689726504, "guards_mean": 2.3, "protected_insts_std": 392.96849746512765, "guards_median": 2.5, "virt_inst_std": 956.2932395452768, "virt_inst_median": 1341.5, "cpu_mean": 0.065550491916, "mem_mean": 639795.2}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.02390749703901904, "cpu_median": 0.1499135825, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 361.0, "virt_inst_mean": 3667.0, "protected_insts_mean": 478.8, "mem_std": 49730.84328864026, "guards_mean": 7.0, "protected_insts_std": 426.93718507527547, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 3667.0, "cpu_mean": 0.15979542104699998, "mem_mean": 675991.552}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.005678542812315705, "cpu_median": 0.010894628, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45495.43688842065, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.012168066883333334, "mem_mean": 663838.72}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.04078004160861347, "cpu_median": 0.0094536975, "guards_std": 1.0198039027185568, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 557.8, "protected_insts_mean": 115.2, "mem_std": 78176.15760236917, "guards_mean": 0.6, "protected_insts_std": 295.18394265271274, "guards_median": 0.0, "virt_inst_std": 884.995683605293, "virt_inst_median": 80.5, "cpu_mean": 0.040321114952000005, "mem_mean": 613535.744}, "coverage": "10"}]}, {"program": "dijkstra_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.2172987652229586, "cpu_median": 0.0326228715, "guards_std": 0.6708203932499369, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 65.1, "protected_insts_mean": 24.8, "mem_std": 64000.48942097665, "guards_mean": 0.5, "protected_insts_std": 41.92326323176668, "guards_median": 0.0, "virt_inst_std": 76.39299706124902, "virt_inst_median": 32.5, "cpu_mean": 0.150629995747, "mem_mean": 299503.616}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.25584669305661173, "cpu_median": 0.167145241, "guards_std": 1.2688577540449522, "mem_median": 393216.0, "protected_insts_median": 62.0, "virt_inst_mean": 169.3, "protected_insts_mean": 67.9, "mem_std": 76232.90501437646, "guards_mean": 2.3, "protected_insts_std": 35.876036570390546, "guards_median": 2.0, "virt_inst_std": 99.70160480152764, "virt_inst_median": 125.0, "cpu_mean": 0.32126088514, "mem_mean": 339267.584}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.029034878263617028, "cpu_median": 0.671846561, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 62.0, "virt_inst_mean": 338.0, "protected_insts_mean": 68.9, "mem_std": 77231.6542990962, "guards_mean": 5.0, "protected_insts_std": 44.21187623252377, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.668686168743, "mem_mean": 346894.336}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.004505283486791177, "cpu_median": 0.047843243, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47214.040016128914, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.04853198199666667, "mem_mean": 282187.0933333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.20190183261371525, "cpu_median": 0.0223109615, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 48.5, "protected_insts_mean": 0.0, "mem_std": 52868.24458481125, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 55.79471301118055, "virt_inst_median": 14.0, "cpu_mean": 0.15483412690700002, "mem_mean": 285569.024}, "coverage": "10"}]}]

==> figures/eval/eval-conn20.json <==
[{"program": "toast", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.01966950739470766, "cpu_median": 0.038147616499999995, "guards_std": 1.8547236990991407, "mem_median": 262144.0, "protected_insts_median": 51.5, "virt_inst_mean": 3382.5, "protected_insts_mean": 194.2, "mem_std": 45058.02393708734, "guards_mean": 18.6, "protected_insts_std": 311.99673075210256, "guards_median": 19.5, "virt_inst_std": 1208.783293233324, "virt_inst_median": 3419.0, "cpu_mean": 0.034098055399, "mem_mean": 280072.192}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.022303736937943568, "cpu_median": 0.064436045, "guards_std": 9.16515138991168, "mem_median": 262144.0, "protected_insts_median": 84.0, "virt_inst_mean": 7856.2, "protected_insts_mean": 125.2, "mem_std": 46264.75625186083, "guards_mean": 26.0, "protected_insts_std": 107.40558644688832, "guards_median": 20.0, "virt_inst_std": 1610.3038719446713, "virt_inst_median": 8451.0, "cpu_mean": 0.060237327987, "mem_mean": 281243.648}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00442699935880545, "cpu_median": 0.10672454749999999, "guards_std": 23.323807579381203, "mem_median": 262144.0, "protected_insts_median": 328.5, "virt_inst_mean": 15374.0, "protected_insts_mean": 521.9, "mem_std": 72713.03325335792, "guards_mean": 56.0, "protected_insts_std": 439.76412996059605, "guards_median": 60.0, "virt_inst_std": 0.0, "virt_inst_median": 15374.0, "cpu_mean": 0.10813495245, "mem_mean": 310059.008}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0003711868723523446, "cpu_median": 0.0051083685, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45465.39499453281, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00515719997, "mem_mean": 280439.4666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.01575674957745777, "cpu_median": 0.00923829, "guards_std": 2.9597297173897483, "mem_median": 262144.0, "protected_insts_median": 37.0, "virt_inst_mean": 1434.2, "protected_insts_mean": 128.9, "mem_std": 43925.39399911628, "guards_mean": 8.8, "protected_insts_std": 252.323383775662, "guards_median": 9.0, "virt_inst_std": 931.0877294863251, "virt_inst_median": 1284.5, "cpu_mean": 0.015385740966, "mem_mean": 279019.52}, "coverage": "10"}]}, {"program": "search_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00029019028955162634, "cpu_median": 0.00135771, "guards_std": 1.2806248474865698, "mem_median": 262144.0, "protected_insts_median": 77.0, "virt_inst_mean": 227.0, "protected_insts_mean": 71.4, "mem_std": 46397.755267081615, "guards_mean": 1.6, "protected_insts_std": 50.12624063302574, "guards_median": 1.0, "virt_inst_std": 123.46092499248498, "virt_inst_median": 229.0, "cpu_mean": 0.001391788208, "mem_mean": 281395.2}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0003080661722020865, "cpu_median": 0.0015616459999999999, "guards_std": 1.32664991614216, "mem_median": 262144.0, "protected_insts_median": 92.0, "virt_inst_mean": 403.9, "protected_insts_mean": 77.5, "mem_std": 45202.14953675651, "guards_mean": 3.8, "protected_insts_std": 33.58645560341252, "guards_median": 3.5, "virt_inst_std": 137.70871432120774, "virt_inst_median": 416.5, "cpu_mean": 0.0015407134199999998, "mem_mean": 280215.552}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00048566211103547865, "cpu_median": 0.0016847275, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 77.0, "virt_inst_mean": 873.0, "protected_insts_mean": 76.5, "mem_std": 41945.032752661245, "guards_mean": 9.0, "protected_insts_std": 37.24312017003946, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.0017574941530000001, "mem_mean": 277323.776}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0002690399273010683, "cpu_median": 0.001373177, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46782.80548151283, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014028160766666668, "mem_mean": 281763.84}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00020764429373496286, "cpu_median": 0.001358743, "guards_std": 0.48989794855663565, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 128.7, "protected_insts_mean": 37.7, "mem_std": 46417.202132723854, "guards_mean": 0.4, "protected_insts_std": 51.78040169793973, "guards_median": 0.0, "virt_inst_std": 76.79589832797062, "virt_inst_median": 107.0, "cpu_mean": 0.0013971893569999997, "mem_mean": 281378.816}, "coverage": "10"}]}, {"program": "say", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002659240673083634, "cpu_median": 0.0014421605, "guards_std": 2.0124611797498106, "mem_median": 262144.0, "protected_insts_median": 68.5, "virt_inst_mean": 1906.5, "protected_insts_mean": 83.9, "mem_std": 44662.938576401626, "guards_mean": 17.5, "protected_insts_std": 66.59346814816, "guards_median": 17.0, "virt_inst_std": 613.5234714336526, "virt_inst_median": 1979.0, "cpu_mean": 0.001466557645, "mem_mean": 279678.976}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00037205898735146294, "cpu_median": 0.0014510170000000002, "guards_std": 8.0, "mem_median": 262144.0, "protected_insts_median": 33.5, "virt_inst_mean": 3673.7, "protected_insts_mean": 63.7, "mem_std": 47182.492142156974, "guards_mean": 24.0, "protected_insts_std": 71.12812383298186, "guards_median": 20.0, "virt_inst_std": 591.8104510736524, "virt_inst_median": 3535.0, "cpu_mean": 0.001499000969, "mem_mean": 282177.536}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00028492527194854046, "cpu_median": 0.0014559405, "guards_std": 15.491933384829668, "mem_median": 262144.0, "protected_insts_median": 65.5, "virt_inst_mean": 7447.0, "protected_insts_mean": 125.7, "mem_std": 44206.57332946872, "guards_mean": 40.0, "protected_insts_std": 111.08469741598076, "guards_median": 40.0, "virt_inst_std": 0.0, "virt_inst_median": 7447.0, "cpu_mean": 0.001489873338, "mem_mean": 279298.048}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00028505624532475476, "cpu_median": 0.001416132, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43611.941874177326, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014445745566666669, "mem_mean": 278705.49333333335}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003127340986285683, "cpu_median": 0.0014091785, "guards_std": 2.3769728648009427, "mem_median": 262144.0, "protected_insts_median": 73.5, "virt_inst_mean": 735.4, "protected_insts_mean": 142.0, "mem_std": 44217.999157370476, "guards_mean": 5.5, "protected_insts_std": 180.99502755600773, "guards_median": 6.0, "virt_inst_std": 418.68895375923165, "virt_inst_median": 641.5, "cpu_mean": 0.0014429538389999998, "mem_mean": 279273.472}, "coverage": "10"}]}, {"program": "basicmath_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.04397928405551878, "cpu_median": 0.19849598499999999, "guards_std": 0.8000000000000002, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 107.8, "protected_insts_mean": 6.6, "mem_std": 44438.579050135435, "guards_mean": 0.4, "protected_insts_std": 17.012936254509388, "guards_median": 0.0, "virt_inst_std": 160.84514291703059, "virt_inst_median": 9.0, "cpu_mean": 0.216442695565, "mem_mean": 16794615.808}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.06606469606194978, "cpu_median": 0.334174236, "guards_std": 1.004987562112089, "mem_median": 16777216.0, "protected_insts_median": 57.0, "virt_inst_mean": 328.8, "protected_insts_mean": 49.3, "mem_std": 42717.04064565072, "guards_mean": 1.3, "protected_insts_std": 53.105649416987646, "guards_median": 1.0, "virt_inst_std": 211.5792050273372, "virt_inst_median": 388.5, "cpu_mean": 0.29272674775400004, "mem_mean": 16793055.232}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.010285605603377566, "cpu_median": 0.361816475, "guards_std": 0.0, "mem_median": 16777216.0, "protected_insts_median": 9.0, "virt_inst_mean": 649.0, "protected_insts_mean": 54.8, "mem_std": 45129.88413695988, "guards_mean": 4.0, "protected_insts_std": 70.10962844003667, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 649.0, "cpu_mean": 0.36728745304099997, "mem_mean": 16795262.976}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.004348905217036759, "cpu_median": 0.20592448400000002, "guards_std": 0, "mem_median": 16777216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 42040.160889562096, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.20660153301666667, "mem_mean": 16792494.08}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.04005937459039832, "cpu_median": 0.198473099, "guards_std": 0.30000000000000004, "mem_median": 16777216.0, "protected_insts_median": 0.0, "virt_inst_mean": 26.5, "protected_insts_mean": 5.7, "mem_std": 44056.58647229329, "guards_mean": 0.1, "protected_insts_std": 17.099999999999998, "guards_median": 0.0, "virt_inst_std": 57.89170925097997, "virt_inst_median": 0.0, "cpu_mean": 0.213200369287, "mem_mean": 16794226.688}, "coverage": "10"}]}, {"program": "cjpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.021626460020663093, "cpu_median": 0.0285922255, "guards_std": 28.5657137141714, "mem_median": 524288.0, "protected_insts_median": 170.5, "virt_inst_mean": 14312.7, "protected_insts_mean": 289.8, "mem_std": 44234.790638809, "guards_mean": 52.0, "protected_insts_std": 294.64717884276445, "guards_median": 50.0, "virt_inst_std": 1333.711666740604, "virt_inst_median": 14154.5, "cpu_mean": 0.034942112016999996, "mem_mean": 541433.856}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.013753257769360646, "cpu_median": 0.0488124405, "guards_std": 54.99090833947008, "mem_median": 524288.0, "protected_insts_median": 619.5, "virt_inst_mean": 28954.0, "protected_insts_mean": 573.8, "mem_std": 46919.06765204952, "guards_mean": 96.0, "protected_insts_std": 344.5129315424894, "guards_median": 90.0, "virt_inst_std": 1678.3388215732841, "virt_inst_median": 28693.5, "cpu_mean": 0.045537334719, "mem_mean": 544030.72}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0032628648869349507, "cpu_median": 0.1084769045, "guards_std": 93.40235543068493, "mem_median": 524288.0, "protected_insts_median": 1686.5, "virt_inst_mean": 56735.0, "protected_insts_mean": 1596.2, "mem_std": 45064.11679615612, "guards_mean": 186.0, "protected_insts_std": 866.9529168299741, "guards_median": 200.0, "virt_inst_std": 0.0, "virt_inst_median": 56735.0, "cpu_mean": 0.109216257733, "mem_mean": 542228.48}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0008613485837274451, "cpu_median": 0.0074760595, "guards_std": 0, "mem_median": 524288.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44079.963755774574, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.007624568893333333, "mem_mean": 541327.36}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.007275270439844251, "cpu_median": 0.014022386500000001, "guards_std": 0.0, "mem_median": 524288.0, "protected_insts_median": 113.5, "virt_inst_mean": 5338.1, "protected_insts_mean": 161.4, "mem_std": 46031.7874315954, "guards_mean": 20.0, "protected_insts_std": 144.79447503271663, "guards_median": 20.0, "virt_inst_std": 1067.6695603041235, "virt_inst_median": 4828.5, "cpu_mean": 0.012665010659999998, "mem_mean": 543133.696}, "coverage": "10"}]}, {"program": "djpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0055885406808171305, "cpu_median": 0.003935245, "guards_std": 19.595917942265423, "mem_median": 524288.0, "protected_insts_median": 365.0, "virt_inst_mean": 13190.6, "protected_insts_mean": 440.8, "mem_std": 45579.11307184465, "guards_mean": 44.0, "protected_insts_std": 296.7988544452286, "guards_median": 40.0, "virt_inst_std": 2181.3850737547464, "virt_inst_median": 13262.0, "cpu_mean": 0.006911465128000001, "mem_mean": 542720.0}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00709810945913708, "cpu_median": 0.01673243, "guards_std": 54.735728733616035, "mem_median": 524288.0, "protected_insts_median": 618.0, "virt_inst_mean": 27966.6, "protected_insts_mean": 618.6, "mem_std": 48027.26963681929, "guards_mean": 98.0, "protected_insts_std": 358.4363820819533, "guards_median": 90.0, "virt_inst_std": 1286.832172429645, "virt_inst_median": 27899.5, "cpu_mean": 0.015428410302000001, "mem_mean": 545193.984}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0022073875824181774, "cpu_median": 0.0264369495, "guards_std": 113.20777358467925, "mem_median": 524288.0, "protected_insts_median": 1634.0, "virt_inst_mean": 54496.0, "protected_insts_mean": 1480.8, "mem_std": 45878.0362094693, "guards_mean": 212.0, "protected_insts_std": 894.7801741209961, "guards_median": 240.0, "virt_inst_std": 0.0, "virt_inst_median": 54496.0, "cpu_mean": 0.026775952132, "mem_mean": 542994.432}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0004870543249094804, "cpu_median": 0.002770678, "guards_std": 0, "mem_median": 524288.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 42617.42289783161, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00280374694, "mem_mean": 539962.0266666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0013920923125294953, "cpu_median": 0.0021688525, "guards_std": 8.0, "mem_median": 524288.0, "protected_insts_median": 102.0, "virt_inst_mean": 5571.0, "protected_insts_mean": 147.0, "mem_std": 45866.33258298919, "guards_mean": 24.0, "protected_insts_std": 143.2975924431391, "guards_median": 20.0, "virt_inst_std": 922.6330798318473, "virt_inst_median": 5473.0, "cpu_mean": 0.002783688359, "mem_mean": 542994.432}, "coverage": "10"}]}, {"program": "sha", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.023322244887818103, "cpu_median": 0.006237701, "guards_std": 1.6852299546352718, "mem_median": 262144.0, "protected_insts_median": 25.0, "virt_inst_mean": 174.2, "protected_insts_mean": 35.7, "mem_std": 43309.26165175555, "guards_mean": 1.4, "protected_insts_std": 34.84838590236282, "guards_median": 1.0, "virt_inst_std": 111.05205986383143, "virt_inst_median": 120.0, "cpu_mean": 0.015788442491, "mem_mean": 278503.424}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.030311488627086276, "cpu_median": 0.045813981999999996, "guards_std": 1.5, "mem_median": 262144.0, "protected_insts_median": 50.5, "virt_inst_mean": 355.0, "protected_insts_mean": 75.6, "mem_std": 44906.80286737857, "guards_mean": 3.5, "protected_insts_std": 82.91947901428229, "guards_median": 3.5, "virt_inst_std": 202.8551207142674, "virt_inst_median": 353.0, "cpu_mean": 0.035260997716, "mem_mean": 279941.12}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0039824890213133, "cpu_median": 0.066327119, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 27.5, "virt_inst_mean": 666.0, "protected_insts_mean": 40.4, "mem_std": 47290.04671009476, "guards_mean": 7.0, "protected_insts_std": 21.439216403590873, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 666.0, "cpu_mean": 0.066617413843, "mem_mean": 282300.416}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00021614796177036474, "cpu_median": 0.0037195715000000002, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45955.213523537845, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.003739167083333334, "mem_mean": 280876.37333333335}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0019905943386238365, "cpu_median": 0.0025478634999999998, "guards_std": 0.6000000000000001, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 49.5, "protected_insts_mean": 7.4, "mem_std": 44497.53069920604, "guards_mean": 0.2, "protected_insts_std": 22.2, "guards_median": 0.0, "virt_inst_std": 61.30456752967107, "virt_inst_median": 35.5, "cpu_mean": 0.003762604867, "mem_mean": 279547.904}, "coverage": "10"}]}, {"program": "patricia", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.005887636068622025, "cpu_median": 0.0158912225, "guards_std": 0.66332495807108, "mem_median": 1835008.0, "protected_insts_median": 52.5, "virt_inst_mean": 249.2, "protected_insts_mean": 74.7, "mem_std": 43199.01097458672, "guards_mean": 0.6, "protected_insts_std": 84.01553427789412, "guards_median": 0.5, "virt_inst_std": 207.69968704839206, "virt_inst_median": 222.0, "cpu_mean": 0.017152453002000002, "mem_mean": 1851232.256}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.006975088979626137, "cpu_median": 0.0238753295, "guards_std": 1.1, "mem_median": 1835008.0, "protected_insts_median": 169.0, "virt_inst_mean": 686.6, "protected_insts_mean": 227.7, "mem_std": 48292.33662441841, "guards_mean": 2.3, "protected_insts_std": 170.76887889776637, "guards_median": 2.0, "virt_inst_std": 248.5015895321396, "virt_inst_median": 609.0, "cpu_mean": 0.021736064947000002, "mem_mean": 1856221.184}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.004465522959670593, "cpu_median": 0.0297483105, "guards_std": 0.0, "mem_median": 1835008.0, "protected_insts_median": 320.5, "virt_inst_mean": 1201.0, "protected_insts_mean": 270.3, "mem_std": 45217.66951312727, "guards_mean": 5.0, "protected_insts_std": 167.62699663240406, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 1201.0, "cpu_mean": 0.029088994803, "mem_mean": 1853071.36}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.001408658798586045, "cpu_median": 0.011940685999999999, "guards_std": 0, "mem_median": 1835008.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 37467.71953219583, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0120314082, "mem_mean": 1846790.8266666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.005361326769885322, "cpu_median": 0.011747302000000001, "guards_std": 0.30000000000000004, "mem_median": 1835008.0, "protected_insts_median": 0.0, "virt_inst_mean": 88.6, "protected_insts_mean": 42.5, "mem_std": 46775.51298778453, "guards_mean": 0.1, "protected_insts_std": 127.5, "guards_median": 0.0, "virt_inst_std": 126.71716537233618, "virt_inst_median": 58.5, "cpu_mean": 0.015579521394000002, "mem_mean": 1854627.84}, "coverage": "10"}]}, {"program": "tetris", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0005410197692222019, "cpu_median": 0.0019150875, "guards_std": 1.2041594578792296, "mem_median": 262144.0, "protected_insts_median": 8.0, "virt_inst_mean": 81.7, "protected_insts_mean": 40.0, "mem_std": 44896.29990838105, "guards_mean": 1.5, "protected_insts_std": 95.31316803044582, "guards_median": 1.5, "virt_inst_std": 108.0537366313632, "virt_inst_median": 55.5, "cpu_mean": 0.0019872705389999998, "mem_mean": 279912.448}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001364937794768794, "cpu_median": 0.002071766, "guards_std": 1.7349351572897473, "mem_median": 262144.0, "protected_insts_median": 35.0, "virt_inst_mean": 353.1, "protected_insts_mean": 85.6, "mem_std": 46239.30551656743, "guards_mean": 5.3, "protected_insts_std": 120.05015618482135, "guards_median": 5.5, "virt_inst_std": 206.3465289264639, "virt_inst_median": 464.0, "cpu_mean": 0.0029587124610000004, "mem_mean": 281247.744}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0013665857417715956, "cpu_median": 0.004318489, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 18.5, "virt_inst_mean": 669.0, "protected_insts_mean": 50.2, "mem_std": 42672.6744967885, "guards_mean": 12.0, "protected_insts_std": 92.34478869974203, "guards_median": 12.0, "virt_inst_std": 0.0, "virt_inst_median": 669.0, "cpu_mean": 0.004631608949000001, "mem_mean": 277970.944}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0004993432144843378, "cpu_median": 0.0019405015, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44058.34622649077, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002005518803333333, "mem_mean": 279142.4}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00035268035003092527, "cpu_median": 0.0018995735, "guards_std": 0.45825756949558394, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 89.0, "protected_insts_mean": 38.1, "mem_std": 39990.68595837266, "guards_mean": 0.3, "protected_insts_std": 96.33529986458754, "guards_median": 0.0, "virt_inst_std": 126.09202988293907, "virt_inst_median": 36.0, "cpu_mean": 0.0019412654, "mem_mean": 275759.104}, "coverage": "10"}]}, {"program": "qsort_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00034228702351127234, "cpu_median": 0.0013770085, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 21.4, "protected_insts_mean": 0.0, "mem_std": 46152.42935198172, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 29.52693685433692, "virt_inst_median": 0.0, "cpu_mean": 0.001422051383, "mem_mean": 281145.344}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0003116713817028809, "cpu_median": 0.0014229059999999998, "guards_std": 0.4898979485566356, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 67.4, "protected_insts_mean": 30.0, "mem_std": 45619.582061879344, "guards_mean": 0.4, "protected_insts_std": 36.742346141747674, "guards_median": 0.0, "virt_inst_std": 38.328057607971736, "virt_inst_median": 75.0, "cpu_mean": 0.001456206152, "mem_mean": 280592.384}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00029423153978719204, "cpu_median": 0.001445015, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 75.0, "virt_inst_mean": 107.0, "protected_insts_mean": 75.0, "mem_std": 43763.97263547266, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 107.0, "cpu_mean": 0.001478277295, "mem_mean": 278896.64}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00033742312282371165, "cpu_median": 0.0013787284999999998, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 49592.91378817206, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0014233821200000001, "mem_mean": 284835.84}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00030429967185251677, "cpu_median": 0.0013719844999999999, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 3.2, "protected_insts_mean": 0.0, "mem_std": 45764.00347582471, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 9.600000000000001, "virt_inst_median": 0.0, "cpu_mean": 0.0014102885509999997, "mem_mean": 280727.552}, "coverage": "10"}]}, {"program": "search_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00043038492608104634, "cpu_median": 0.001807383, "guards_std": 1.4866068747318504, "mem_median": 393216.0, "protected_insts_median": 77.0, "virt_inst_mean": 199.8, "protected_insts_mean": 63.3, "mem_std": 46657.79184198138, "guards_mean": 1.7, "protected_insts_std": 43.67161549565118, "guards_median": 1.0, "virt_inst_std": 152.50167212198036, "virt_inst_median": 109.5, "cpu_mean": 0.001892756326, "mem_mean": 412729.344}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.003009906215824436, "cpu_median": 0.0019559325000000002, "guards_std": 1.7916472867168918, "mem_median": 393216.0, "protected_insts_median": 92.0, "virt_inst_mean": 442.1, "protected_insts_mean": 74.6, "mem_std": 45755.59723267089, "guards_mean": 3.7, "protected_insts_std": 37.21075113458475, "guards_median": 4.0, "virt_inst_std": 181.37885764333174, "virt_inst_median": 528.0, "cpu_mean": 0.003389115417, "mem_mean": 411791.36}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.003077324589990044, "cpu_median": 0.009397688000000001, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 92.0, "virt_inst_mean": 873.0, "protected_insts_mean": 87.2, "mem_std": 44642.48401468431, "guards_mean": 9.0, "protected_insts_std": 31.858436873142416, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.009844909655, "mem_mean": 410742.784}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0007431165373285888, "cpu_median": 0.0022200655, "guards_std": 0, "mem_median": 393216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46776.479408173596, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0023238018533333336, "mem_mean": 412849.49333333335}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0024008548832196515, "cpu_median": 0.0017535405, "guards_std": 0.45825756949558405, "mem_median": 393216.0, "protected_insts_median": 0.0, "virt_inst_mean": 102.6, "protected_insts_mean": 22.5, "mem_std": 44210.130793510034, "guards_mean": 0.3, "protected_insts_std": 35.30793112035878, "guards_median": 0.0, "virt_inst_std": 63.25851721309946, "virt_inst_median": 113.0, "cpu_mean": 0.002573677913, "mem_mean": 410361.856}, "coverage": "10"}]}, {"program": "susan", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00016904673950754277, "cpu_median": 0.001346201, "guards_std": 1.8439088914585775, "mem_median": 262144.0, "protected_insts_median": 1056.5, "virt_inst_mean": 3463.6, "protected_insts_mean": 1193.6, "mem_std": 44382.72110745803, "guards_mean": 4.0, "protected_insts_std": 1049.1468152742018, "guards_median": 4.0, "virt_inst_std": 2614.4867641661526, "virt_inst_median": 2890.5, "cpu_mean": 0.0013626168239999998, "mem_mean": 279408.64}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00021947633607636845, "cpu_median": 0.0013433025, "guards_std": 1.57797338380595, "mem_median": 262144.0, "protected_insts_median": 276.0, "virt_inst_mean": 6530.2, "protected_insts_mean": 667.4, "mem_std": 48631.4711215486, "guards_mean": 7.9, "protected_insts_std": 871.6562625255439, "guards_median": 7.5, "virt_inst_std": 2158.6359952525577, "virt_inst_median": 7188.0, "cpu_mean": 0.001365606063, "mem_mean": 283721.728}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00022851801525487734, "cpu_median": 0.0013580895, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 135.0, "virt_inst_mean": 12996.0, "protected_insts_mean": 610.8, "mem_std": 48298.25351406802, "guards_mean": 18.0, "protected_insts_std": 834.7903688950897, "guards_median": 18.0, "virt_inst_std": 0.0, "virt_inst_median": 12996.0, "cpu_mean": 0.0013830303059999998, "mem_mean": 283344.896}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0002852040698456384, "cpu_median": 0.001344421, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45480.28418725635, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00137842397, "mem_mean": 280494.08}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0001216099506675619, "cpu_median": 0.0013353705, "guards_std": 0.6708203932499369, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 424.0, "protected_insts_mean": 193.9, "mem_std": 44489.987811518404, "guards_mean": 0.5, "protected_insts_std": 296.09439373280946, "guards_median": 0.0, "virt_inst_std": 490.1552815180104, "virt_inst_median": 112.5, "cpu_mean": 0.001342366631, "mem_mean": 279564.288}, "coverage": "10"}]}, {"program": "fft", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.005300872333074984, "cpu_median": 0.017366714, "guards_std": 0.7000000000000001, "mem_median": 655360.0, "protected_insts_median": 20.5, "virt_inst_mean": 189.7, "protected_insts_mean": 51.5, "mem_std": 44782.65258578666, "guards_mean": 0.9, "protected_insts_std": 102.45608815487735, "guards_median": 1.0, "virt_inst_std": 153.9519730305526, "virt_inst_median": 173.5, "cpu_mean": 0.017872632599, "mem_mean": 673017.856}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.007382371855504956, "cpu_median": 0.0273886105, "guards_std": 1.7349351572897473, "mem_median": 655360.0, "protected_insts_median": 30.0, "virt_inst_mean": 412.6, "protected_insts_mean": 120.7, "mem_std": 42708.29394193123, "guards_mean": 2.7, "protected_insts_std": 154.36324044279453, "guards_median": 3.0, "virt_inst_std": 246.0191862436749, "virt_inst_median": 388.0, "cpu_mean": 0.023961907991, "mem_mean": 671191.04}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.003008926138822833, "cpu_median": 0.030904356, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 33.5, "virt_inst_mean": 760.0, "protected_insts_mean": 61.6, "mem_std": 47173.4995208698, "guards_mean": 6.0, "protected_insts_std": 98.496903504628, "guards_median": 6.0, "virt_inst_std": 0.0, "virt_inst_median": 760.0, "cpu_mean": 0.031543537669999996, "mem_mean": 675364.864}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0014590384251173777, "cpu_median": 0.0135080545, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 49967.02921756661, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.013598154579999999, "mem_mean": 678488.7466666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00487290765565143, "cpu_median": 0.0127323185, "guards_std": 0.45825756949558394, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 95.6, "protected_insts_mean": 40.0, "mem_std": 46017.898473927904, "guards_mean": 0.3, "protected_insts_std": 105.75065011620497, "guards_median": 0.0, "virt_inst_std": 136.42595061057847, "virt_inst_median": 37.0, "cpu_mean": 0.015928363808, "mem_mean": 674209.792}, "coverage": "10"}]}, {"program": "snake", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0009107197216084268, "cpu_median": 0.0039836895, "guards_std": 1.57797338380595, "mem_median": 864256.0, "protected_insts_median": 37.0, "virt_inst_mean": 295.0, "protected_insts_mean": 43.4, "mem_std": 89735.33019083389, "guards_mean": 2.1, "protected_insts_std": 35.290792000180446, "guards_median": 2.0, "virt_inst_std": 216.99907833905655, "virt_inst_median": 229.5, "cpu_mean": 0.0041232969509999995, "mem_mean": 889450.496}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0006089789998855756, "cpu_median": 0.0042367545, "guards_std": 2.211334438749598, "mem_median": 864256.0, "protected_insts_median": 44.0, "virt_inst_mean": 643.5, "protected_insts_mean": 80.1, "mem_std": 93690.76180819912, "guards_mean": 6.1, "protected_insts_std": 97.21877390710088, "guards_median": 6.0, "virt_inst_std": 218.2169791743988, "virt_inst_median": 653.0, "cpu_mean": 0.0042693738549999995, "mem_mean": 892350.464}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0011695282385260034, "cpu_median": 0.0044147635, "guards_std": 0.0, "mem_median": 868352.0, "protected_insts_median": 44.0, "virt_inst_mean": 1124.0, "protected_insts_mean": 42.2, "mem_std": 94303.62654712074, "guards_mean": 12.0, "protected_insts_std": 19.96396754154845, "guards_median": 12.0, "virt_inst_std": 0.0, "virt_inst_median": 1124.0, "cpu_mean": 0.004544617243, "mem_mean": 899964.928}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00022115914785346012, "cpu_median": 0.0039239945, "guards_std": 0, "mem_median": 864256.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 83344.81712286452, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.003949897773333334, "mem_mean": 876175.36}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0009651544554306851, "cpu_median": 0.003941462999999999, "guards_std": 0.7810249675906655, "mem_median": 864256.0, "protected_insts_median": 22.0, "virt_inst_mean": 136.6, "protected_insts_mean": 72.4, "mem_std": 88828.56446373326, "guards_mean": 0.7, "protected_insts_std": 106.54501396123612, "guards_median": 0.5, "virt_inst_std": 138.57719870166233, "virt_inst_median": 89.5, "cpu_mean": 0.004077048194, "mem_mean": 886448.128}, "coverage": "10"}]}, {"program": "rawdaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002883797304209746, "cpu_median": 0.001316817, "guards_std": 0.48989794855663565, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 139.2, "protected_insts_mean": 80.6, "mem_std": 44381.694603094016, "guards_mean": 0.4, "protected_insts_std": 99.82705044225237, "guards_median": 0.0, "virt_inst_std": 141.2549468160319, "virt_inst_median": 123.0, "cpu_mean": 0.001348019679, "mem_mean": 279412.736}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002772301920023755, "cpu_median": 0.0013178265, "guards_std": 0.6708203932499369, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 190.5, "protected_insts_mean": 75.9, "mem_std": 45898.460662931, "guards_mean": 0.5, "protected_insts_std": 93.84503183440239, "guards_median": 0.0, "virt_inst_std": 173.86043253138422, "virt_inst_median": 201.5, "cpu_mean": 0.001347191321, "mem_mean": 280858.624}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00031631385663157213, "cpu_median": 0.001320225, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 201.5, "virt_inst_mean": 437.0, "protected_insts_mean": 201.5, "mem_std": 45704.94229931044, "guards_mean": 2.0, "protected_insts_std": 23.5, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.001359303693, "mem_mean": 280727.552}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00011724965771842558, "cpu_median": 0.0013216215, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 37515.452101189214, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0013363164066666666, "mem_mean": 273926.82666666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.000254517390463251, "cpu_median": 0.0013178274999999999, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 43.7, "protected_insts_mean": 0.0, "mem_std": 46909.19299651188, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 80.22973264320404, "virt_inst_median": 0.0, "cpu_mean": 0.001349425155, "mem_mean": 281907.2}, "coverage": "10"}]}, {"program": "2048", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0007481721257937923, "cpu_median": 0.0055027505, "guards_std": 1.6155494421403513, "mem_median": 393216.0, "protected_insts_median": 18.5, "virt_inst_mean": 168.4, "protected_insts_mean": 24.3, "mem_std": 56317.5423463773, "guards_mean": 2.7, "protected_insts_std": 17.74288589829738, "guards_median": 3.0, "virt_inst_std": 83.25166664998366, "virt_inst_median": 183.5, "cpu_mean": 0.005783513316, "mem_mean": 421068.8}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0008210169245875821, "cpu_median": 0.0063793755, "guards_std": 2.4576411454889016, "mem_median": 393216.0, "protected_insts_median": 47.0, "virt_inst_mean": 380.9, "protected_insts_mean": 50.6, "mem_std": 52739.655096013514, "guards_mean": 7.6, "protected_insts_std": 45.378849698951164, "guards_median": 7.5, "virt_inst_std": 155.62676505023163, "virt_inst_median": 361.5, "cpu_mean": 0.00634770082, "mem_mean": 418144.256}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003905616560819274, "cpu_median": 0.0078714065, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 45.0, "virt_inst_mean": 803.0, "protected_insts_mean": 59.9, "mem_std": 53898.73950774523, "guards_mean": 16.0, "protected_insts_std": 40.5744993807687, "guards_median": 16.0, "virt_inst_std": 0.0, "virt_inst_median": 803.0, "cpu_mean": 0.007917288826, "mem_mean": 417927.168}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.00034167191242302986, "cpu_median": 0.005180830500000001, "guards_std": 0, "mem_median": 393216.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 52550.890732793065, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.005199287206666667, "mem_mean": 418310.82666666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0010347209557583386, "cpu_median": 0.0043935020000000005, "guards_std": 1.1874342087037917, "mem_median": 524288.0, "protected_insts_median": 14.0, "virt_inst_mean": 88.2, "protected_insts_mean": 11.5, "mem_std": 71713.63068615216, "guards_mean": 1.3, "protected_insts_std": 12.50799744163709, "guards_median": 1.5, "virt_inst_std": 55.90849667089967, "virt_inst_median": 85.0, "cpu_mean": 0.004531570481999999, "mem_mean": 485707.776}, "coverage": "10"}]}, {"program": "dijkstra_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.050374442633631826, "cpu_median": 0.007833445000000001, "guards_std": 0.66332495807108, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 76.2, "protected_insts_mean": 28.4, "mem_std": 47013.04224226192, "guards_mean": 0.4, "protected_insts_std": 45.04708647626393, "guards_median": 0.0, "virt_inst_std": 78.69282051114956, "virt_inst_median": 40.0, "cpu_mean": 0.040322186104, "mem_mean": 280510.464}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.053137224288041865, "cpu_median": 0.0346741995, "guards_std": 1.374772708486752, "mem_median": 262144.0, "protected_insts_median": 51.0, "virt_inst_mean": 172.1, "protected_insts_mean": 47.1, "mem_std": 48450.20548888584, "guards_mean": 2.1, "protected_insts_std": 42.28108324061719, "guards_median": 2.0, "virt_inst_std": 108.64754944314207, "virt_inst_median": 182.5, "cpu_mean": 0.054229250196, "mem_mean": 282374.144}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.015215092649319034, "cpu_median": 0.1337674135, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 70.5, "virt_inst_mean": 338.0, "protected_insts_mean": 68.4, "mem_std": 53824.83078268706, "guards_mean": 5.0, "protected_insts_std": 45.15130119941174, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.137582378482, "mem_mean": 287793.152}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.008308933598363806, "cpu_median": 0.012018443, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46331.28659440208, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0155258972, "mem_mean": 281285.9733333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.012795308853921421, "cpu_median": 0.007187104, "guards_std": 0.30000000000000004, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 31.4, "protected_insts_mean": 4.0, "mem_std": 47493.12335592916, "guards_mean": 0.1, "protected_insts_std": 12.0, "guards_median": 0.0, "virt_inst_std": 32.09735191569547, "virt_inst_median": 21.5, "cpu_mean": 0.014145705311999998, "mem_mean": 282075.136}, "coverage": "10"}]}, {"program": "qsort_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0007674879899120795, "cpu_median": 0.0014146925000000001, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 49.8, "protected_insts_mean": 0.0, "mem_std": 43331.21288431682, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 55.09773135075527, "virt_inst_median": 35.0, "cpu_mean": 0.001634180768, "mem_mean": 278421.504}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.000876132543480971, "cpu_median": 0.0014378630000000002, "guards_std": 0.30000000000000004, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 63.8, "protected_insts_mean": 13.1, "mem_std": 45460.492443922165, "guards_mean": 0.1, "protected_insts_std": 39.300000000000004, "guards_median": 0.0, "virt_inst_std": 53.40749011140665, "virt_inst_median": 35.0, "cpu_mean": 0.001735696209, "mem_mean": 280408.064}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0009444546463881922, "cpu_median": 0.001463001, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 131.0, "virt_inst_mean": 166.0, "protected_insts_mean": 131.0, "mem_std": 44629.199311176715, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 166.0, "cpu_mean": 0.00183474087, "mem_mean": 279646.208}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0006119662989505794, "cpu_median": 0.0014307605, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44122.49317292131, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0015657135, "mem_mean": 279087.7866666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0009827847995494332, "cpu_median": 0.0014331585, "guards_std": 0.30000000000000004, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 16.6, "protected_insts_mean": 13.1, "mem_std": 44473.85345069816, "guards_mean": 0.1, "protected_insts_std": 39.300000000000004, "guards_median": 0.0, "virt_inst_std": 49.8, "virt_inst_median": 0.0, "cpu_mean": 0.001876098147, "mem_mean": 279519.232}, "coverage": "10"}]}, {"program": "crc", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.3258835701256687, "cpu_median": 0.149040492, "guards_std": 0.66332495807108, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 36.0, "protected_insts_mean": 10.4, "mem_std": 41193.40316987388, "guards_mean": 0.4, "protected_insts_std": 15.888360519575327, "guards_median": 0.0, "virt_inst_std": 40.625115384451526, "virt_inst_median": 34.5, "cpu_mean": 0.260658524634, "mem_mean": 276615.168}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.527409488927537, "cpu_median": 0.16111794200000001, "guards_std": 0.66332495807108, "mem_median": 262144.0, "protected_insts_median": 17.0, "virt_inst_mean": 53.9, "protected_insts_mean": 23.8, "mem_std": 44944.42066390247, "guards_mean": 0.6, "protected_insts_std": 26.305132579023432, "guards_median": 0.5, "virt_inst_std": 37.29195623723701, "virt_inst_median": 68.0, "cpu_mean": 0.583745393729, "mem_mean": 279883.776}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.05783794236257654, "cpu_median": 1.239029753, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 35.0, "virt_inst_mean": 152.0, "protected_insts_mean": 44.2, "mem_std": 39279.844496637204, "guards_mean": 3.0, "protected_insts_std": 14.931845163944073, "guards_median": 3.0, "virt_inst_std": 0.0, "virt_inst_median": 152.0, "cpu_mean": 1.264567558401, "mem_mean": 275148.8}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.012733961430871577, "cpu_median": 0.16279834199999998, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 39303.75891551454, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.16772584522333334, "mem_mean": 275182.93333333335}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.4379401517377298, "cpu_median": 0.1490673405, "guards_std": 0.30000000000000004, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 25.2, "protected_insts_mean": 3.4, "mem_std": 44234.850374815374, "guards_mean": 0.1, "protected_insts_std": 10.200000000000001, "guards_median": 0.0, "virt_inst_std": 33.0266559009537, "virt_inst_median": 8.0, "cpu_mean": 0.37090280493500005, "mem_mean": 279179.264}, "coverage": "10"}]}, {"program": "rawcaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0008826741843077934, "cpu_median": 0.001355461, "guards_std": 0.6403124237432849, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 139.5, "protected_insts_mean": 40.3, "mem_std": 42547.51915163092, "guards_mean": 0.3, "protected_insts_std": 81.28228589305299, "guards_median": 0.0, "virt_inst_std": 130.0778612985315, "virt_inst_median": 178.0, "cpu_mean": 0.0016726667480000002, "mem_mean": 277360.64}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0006330308641391909, "cpu_median": 0.0013432115000000001, "guards_std": 0.7810249675906655, "mem_median": 262144.0, "protected_insts_median": 89.0, "virt_inst_mean": 176.9, "protected_insts_mean": 93.7, "mem_std": 43193.237851603764, "guards_mean": 0.7, "protected_insts_std": 94.63831148113326, "guards_median": 0.5, "virt_inst_std": 159.87961095774534, "virt_inst_median": 212.0, "cpu_mean": 0.001506999015, "mem_mean": 278294.528}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0006851128976603285, "cpu_median": 0.001347403, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 201.5, "virt_inst_mean": 437.0, "protected_insts_mean": 201.5, "mem_std": 41498.11515534652, "guards_mean": 2.0, "protected_insts_std": 23.5, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.001540440338, "mem_mean": 276828.16}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0007503692082549376, "cpu_median": 0.001349454, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43589.196302276556, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0015697425899999999, "mem_mean": 278568.96}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0006246559054742495, "cpu_median": 0.001352135, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 25.9, "protected_insts_mean": 0.0, "mem_std": 42300.49600573421, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 67.13635378839098, "virt_inst_median": 0.0, "cpu_mean": 0.0015077103539999999, "mem_mean": 277512.192}, "coverage": "10"}]}, {"program": "bitcnts", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0015278252069569915, "cpu_median": 0.0019112685, "guards_std": 1.7320508075688772, "mem_median": 262144.0, "protected_insts_median": 34.0, "virt_inst_mean": 176.1, "protected_insts_mean": 33.3, "mem_std": 41771.57572471616, "guards_mean": 3.0, "protected_insts_std": 10.863240768757729, "guards_median": 3.0, "virt_inst_std": 115.15420096548802, "virt_inst_median": 123.5, "cpu_mean": 0.002451002576, "mem_mean": 276738.048}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0020218349172304727, "cpu_median": 0.0031510310000000003, "guards_std": 2.1999999999999997, "mem_median": 262144.0, "protected_insts_median": 42.0, "virt_inst_mean": 337.6, "protected_insts_mean": 45.1, "mem_std": 44750.20798956555, "guards_mean": 6.6, "protected_insts_std": 16.002812252851058, "guards_median": 7.0, "virt_inst_std": 110.52257687911552, "virt_inst_median": 314.0, "cpu_mean": 0.003272605612, "mem_mean": 279314.432}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0030718302546060916, "cpu_median": 0.0041780555, "guards_std": 0.0, "mem_median": 262144.0, "protected_insts_median": 40.0, "virt_inst_mean": 705.0, "protected_insts_mean": 35.4, "mem_std": 46125.37953958103, "guards_mean": 14.0, "protected_insts_std": 13.807244475274565, "guards_median": 14.0, "virt_inst_std": 0.0, "virt_inst_median": 705.0, "cpu_mean": 0.005087636736, "mem_mean": 281026.56}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.0009243100269303983, "cpu_median": 0.0015232605, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43388.609189048686, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0017898541999999999, "mem_mean": 277299.2}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0008811832043127738, "cpu_median": 0.001537568, "guards_std": 1.044030650891055, "mem_median": 262144.0, "protected_insts_median": 20.0, "virt_inst_mean": 74.3, "protected_insts_mean": 37.8, "mem_std": 44277.33486271386, "guards_mean": 0.9, "protected_insts_std": 46.053881486797614, "guards_median": 0.5, "virt_inst_std": 65.5805611442903, "virt_inst_median": 65.5, "cpu_mean": 0.0017783745479999999, "mem_mean": 278577.152}, "coverage": "10"}]}, {"program": "basicmath_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.006470912920752087, "cpu_median": 0.010926262999999999, "guards_std": 0.7483314773547882, "mem_median": 655360.0, "protected_insts_median": 9.0, "virt_inst_mean": 199.2, "protected_insts_mean": 19.8, "mem_std": 48749.19750921034, "guards_mean": 0.8, "protected_insts_std": 24.636558201177376, "guards_median": 1.0, "virt_inst_std": 182.23051336151147, "virt_inst_median": 128.0, "cpu_mean": 0.012752962269, "mem_mean": 675225.6}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.008291249955433969, "cpu_median": 0.014500425, "guards_std": 1.2206555615733703, "mem_median": 655360.0, "protected_insts_median": 9.0, "virt_inst_mean": 270.9, "protected_insts_mean": 62.4, "mem_std": 50837.647020706856, "guards_mean": 2.1, "protected_insts_std": 83.5753552191075, "guards_median": 2.0, "virt_inst_std": 183.1804847684382, "virt_inst_median": 260.5, "cpu_mean": 0.015215044234, "mem_mean": 677482.496}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.009779788541342389, "cpu_median": 0.0167435655, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 57.0, "virt_inst_mean": 538.0, "protected_insts_mean": 77.7, "mem_std": 54290.9810997921, "guards_mean": 4.0, "protected_insts_std": 76.15648363731088, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 538.0, "cpu_mean": 0.019298657567, "mem_mean": 679829.504}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.005715336136974329, "cpu_median": 0.009089404999999998, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 50223.37235115229, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.010434860356666666, "mem_mean": 677464.7466666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.004510226716895239, "cpu_median": 0.008528597499999999, "guards_std": 0.30000000000000004, "mem_median": 655360.0, "protected_insts_median": 0.0, "virt_inst_mean": 33.9, "protected_insts_mean": 0.9, "mem_std": 47646.456395746194, "guards_mean": 0.1, "protected_insts_std": 2.7, "guards_median": 0.0, "virt_inst_std": 84.42801667693018, "virt_inst_median": 0.0, "cpu_mean": 0.009669851277, "mem_mean": 674729.984}, "coverage": "10"}]}, {"program": "bf", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.041136647202562326, "cpu_median": 0.0091960985, "guards_std": 0.9797958971132712, "mem_median": 655360.0, "protected_insts_median": 1.0, "virt_inst_mean": 601.3, "protected_insts_mean": 194.0, "mem_std": 76328.34180592162, "guards_mean": 0.8, "protected_insts_std": 306.64898499750495, "guards_median": 0.5, "virt_inst_std": 748.6777744797824, "virt_inst_median": 211.0, "cpu_mean": 0.031958008658, "mem_mean": 608337.92}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.04548864802261513, "cpu_median": 0.0776801475, "guards_std": 1.8, "mem_median": 655360.0, "protected_insts_median": 174.0, "virt_inst_mean": 1864.9, "protected_insts_mean": 350.5, "mem_std": 66396.06536995107, "guards_mean": 2.6, "protected_insts_std": 417.5122153901608, "guards_median": 3.0, "virt_inst_std": 1073.7326901980773, "virt_inst_median": 2174.0, "cpu_mean": 0.086820327741, "mem_mean": 652931.072}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.018653249489657287, "cpu_median": 0.14712112, "guards_std": 0.0, "mem_median": 655360.0, "protected_insts_median": 361.0, "virt_inst_mean": 3667.0, "protected_insts_mean": 501.2, "mem_std": 43698.710384884536, "guards_mean": 7.0, "protected_insts_std": 330.3785101970163, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 3667.0, "cpu_mean": 0.154818304289, "mem_mean": 671670.272}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.007470274862317443, "cpu_median": 0.0108297555, "guards_std": 0, "mem_median": 655360.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47185.9595061563, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.012909892663333334, "mem_mean": 667129.1733333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0060637835605768554, "cpu_median": 0.0090013785, "guards_std": 0.30000000000000004, "mem_median": 647168.0, "protected_insts_median": 0.0, "virt_inst_mean": 331.7, "protected_insts_mean": 98.9, "mem_std": 78701.66903827908, "guards_mean": 0.1, "protected_insts_std": 296.7, "guards_median": 0.0, "virt_inst_std": 475.90903542588893, "virt_inst_median": 1.0, "cpu_mean": 0.010624357245, "mem_mean": 597635.072}, "coverage": "10"}]}, {"program": "dijkstra_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.24583067054517566, "cpu_median": 0.3780796085, "guards_std": 0.8717797887081347, "mem_median": 262144.0, "protected_insts_median": 21.5, "virt_inst_mean": 133.7, "protected_insts_mean": 36.7, "mem_std": 59087.405339300654, "guards_mean": 0.8, "protected_insts_std": 42.54186173641205, "guards_median": 1.0, "virt_inst_std": 59.57356796432458, "virt_inst_median": 114.0, "cpu_mean": 0.321371050444, "mem_mean": 295043.072}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.24787525212409434, "cpu_median": 0.343161863, "guards_std": 0.8717797887081347, "mem_median": 262144.0, "protected_insts_median": 51.0, "virt_inst_mean": 169.9, "protected_insts_mean": 46.0, "mem_std": 78018.45062451974, "guards_mean": 2.2, "protected_insts_std": 40.647263130498715, "guards_median": 2.0, "virt_inst_std": 80.22399890307139, "virt_inst_median": 192.5, "cpu_mean": 0.326340208514, "mem_mean": 332517.376}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.027625158045872338, "cpu_median": 0.678505274, "guards_std": 0.0, "mem_median": 393216.0, "protected_insts_median": 62.0, "virt_inst_mean": 338.0, "protected_insts_mean": 67.2, "mem_std": 78078.24799356337, "guards_mean": 5.0, "protected_insts_std": 44.11757019601147, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.6793183801489999, "mem_mean": 353079.296}, "coverage": "100"}, {"runtime_overhead": {"cpu_std": 0.010169248927435802, "cpu_median": 0.0516195225, "guards_std": 0, "mem_median": 262144.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 51220.514119674095, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.05402296482666666, "mem_mean": 284303.36}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.19384445759879526, "cpu_median": 0.023989119, "guards_std": 0.66332495807108, "mem_median": 262144.0, "protected_insts_median": 0.0, "virt_inst_mean": 40.6, "protected_insts_mean": 20.8, "mem_std": 66083.57164274945, "guards_mean": 0.4, "protected_insts_std": 42.189572171331626, "guards_median": 0.0, "virt_inst_std": 68.53203630419864, "virt_inst_median": 0.0, "cpu_mean": 0.092172173558, "mem_mean": 301936.64}, "coverage": "10"}]}]

==> figures/eval/eval-unopt-conn0.json <==
[{"program": "sha", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0004190720560494469, "cpu_median": 0.003963079499999999, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 30859.828685391847, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0040834262566666665, "mem_mean": 350167.04}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.028297737779885562, "cpu_median": 0.0041926655, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 58.95, "protected_insts_mean": 0.0, "mem_std": 42728.951947755515, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 98.19341882224084, "virt_inst_median": 25.0, "cpu_mean": 0.0142781532235, "mem_mean": 362475.52}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.04457867657676984, "cpu_median": 0.10079234849999999, "guards_std": 0.0, "mem_median": 356352.0, "protected_insts_median": 0.0, "virt_inst_mean": 416.65, "protected_insts_mean": 0.0, "mem_std": 60951.45819820412, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 123.73086720782328, "virt_inst_median": 434.0, "cpu_mean": 0.07711517219200001, "mem_mean": 394113.024}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.043929969541179635, "cpu_median": 0.0108121955, "guards_std": 0.0, "mem_median": 352256.0, "protected_insts_median": 0.0, "virt_inst_mean": 189.7, "protected_insts_mean": 0.0, "mem_std": 58362.92634453814, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 163.9118970666864, "virt_inst_median": 98.5, "cpu_mean": 0.0361238320065, "mem_mean": 383381.504}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.006197190502372054, "cpu_median": 0.10700789150000001, "guards_std": 0.0, "mem_median": 360448.0, "protected_insts_median": 0.0, "virt_inst_mean": 666.0, "protected_insts_mean": 0.0, "mem_std": 58316.44635481884, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 666.0, "cpu_mean": 0.1078803206985, "mem_mean": 391776.256}, "coverage": "100"}]}, {"program": "qsort_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003029989823244678, "cpu_median": 0.002386438, "guards_std": 0, "mem_median": 335872.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 21164.586854821635, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024583561533333335, "mem_mean": 337128.1066666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003034350490527608, "cpu_median": 0.0023552564999999998, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 18.35, "protected_insts_mean": 0.0, "mem_std": 14218.84380424794, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 44.962512162911906, "virt_inst_median": 0.0, "cpu_mean": 0.0024654566915, "mem_mean": 336363.52}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00032304134839735956, "cpu_median": 0.0023856935, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 61.6, "protected_insts_mean": 0.0, "mem_std": 17183.3868685849, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 67.80147491021121, "virt_inst_median": 35.0, "cpu_mean": 0.0024920909240000004, "mem_mean": 337498.112}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003094548842544834, "cpu_median": 0.002349419, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 34.95, "protected_insts_mean": 0.0, "mem_std": 15891.049370659448, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 50.169188751663114, "virt_inst_median": 0.0, "cpu_mean": 0.0024708762220000003, "mem_mean": 337057.792}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0003257880440473741, "cpu_median": 0.0024178565, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 166.0, "protected_insts_mean": 0.0, "mem_std": 18291.859067202546, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 166.0, "cpu_mean": 0.0025334175145, "mem_mean": 337704.96}, "coverage": "100"}]}, {"program": "dijkstra_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0005210232101231237, "cpu_median": 0.008531587, "guards_std": 0, "mem_median": 462848.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 75927.28904072955, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.008683207696666665, "mem_mean": 427472.2133333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.04448154826743284, "cpu_median": 0.0089224005, "guards_std": 0.0, "mem_median": 458752.0, "protected_insts_median": 0.0, "virt_inst_mean": 27.4, "protected_insts_mean": 0.0, "mem_std": 74484.64648670022, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 47.99104083055502, "virt_inst_median": 0.0, "cpu_mean": 0.023795844198000005, "mem_mean": 422209.536}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.08944547030445088, "cpu_median": 0.0637259765, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 0.0, "virt_inst_mean": 133.35, "protected_insts_mean": 0.0, "mem_std": 71329.24088012421, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 81.89400161183967, "virt_inst_median": 133.5, "cpu_mean": 0.10183783158349999, "mem_mean": 426500.096}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.08843403183927616, "cpu_median": 0.0109596145, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 0.0, "virt_inst_mean": 77.3, "protected_insts_mean": 0.0, "mem_std": 73551.88192236943, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 71.34500683299429, "virt_inst_median": 54.0, "cpu_mean": 0.069393991911, "mem_mean": 423968.768}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.01339055253492334, "cpu_median": 0.2290479285, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 0.0, "virt_inst_mean": 338.0, "protected_insts_mean": 0.0, "mem_std": 68573.52988928088, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.2347769436255, "mem_mean": 424548.352}, "coverage": "100"}]}, {"program": "fft", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0011196024520475334, "cpu_median": 0.017170776, "guards_std": 0, "mem_median": 737280.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 31238.811748248187, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.017370411643333333, "mem_mean": 741116.5866666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.013505548722155708, "cpu_median": 0.0175400715, "guards_std": 0.0, "mem_median": 737280.0, "protected_insts_median": 0.0, "virt_inst_mean": 62.2, "protected_insts_mean": 0.0, "mem_std": 39456.45563252249, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 114.10898299432871, "virt_inst_median": 22.0, "cpu_mean": 0.022973501779499996, "mem_mean": 741865.472}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.016630001472752187, "cpu_median": 0.053324217, "guards_std": 0.0, "mem_median": 733184.0, "protected_insts_median": 0.0, "virt_inst_mean": 435.65, "protected_insts_mean": 0.0, "mem_std": 30435.082352013178, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 162.35093932589365, "virt_inst_median": 420.0, "cpu_mean": 0.050303121916999996, "mem_mean": 732491.776}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.01963719438553568, "cpu_median": 0.024950192500000003, "guards_std": 0.0, "mem_median": 737280.0, "protected_insts_median": 0.0, "virt_inst_mean": 219.65, "protected_insts_mean": 0.0, "mem_std": 35265.44202641447, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 184.67411161286253, "virt_inst_median": 275.0, "cpu_mean": 0.035358889066, "mem_mean": 736706.56}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.002146091290808712, "cpu_median": 0.058726229500000005, "guards_std": 0.0, "mem_median": 733184.0, "protected_insts_median": 0.0, "virt_inst_mean": 760.0, "protected_insts_mean": 0.0, "mem_std": 30010.416689488604, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 760.0, "cpu_mean": 0.058870042718, "mem_mean": 736606.208}, "coverage": "100"}]}, {"program": "patricia", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0009931218986141037, "cpu_median": 0.017688194, "guards_std": 0, "mem_median": 1912832.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 49754.61066394819, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.017856992533333334, "mem_mean": 1907548.16}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00874175021348326, "cpu_median": 0.018782323, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 0.0, "virt_inst_mean": 139.6, "protected_insts_mean": 0.0, "mem_std": 51624.96681447937, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 179.24519519362298, "virt_inst_median": 58.5, "cpu_mean": 0.024447194043499997, "mem_mean": 1904484.352}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00859565429225001, "cpu_median": 0.041370797, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 0.0, "virt_inst_mean": 526.45, "protected_insts_mean": 0.0, "mem_std": 46271.491478522454, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 207.98953699645566, "virt_inst_median": 492.5, "cpu_mean": 0.038711452476000004, "mem_mean": 1916499.968}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00771866974643659, "cpu_median": 0.0253915015, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 0.0, "virt_inst_mean": 264.4, "protected_insts_mean": 0.0, "mem_std": 52089.39641685244, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 209.19737092038224, "virt_inst_median": 227.5, "cpu_mean": 0.026841042066, "mem_mean": 1910937.6}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0016316613166202326, "cpu_median": 0.0503013445, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 0.0, "virt_inst_mean": 1201.0, "protected_insts_mean": 0.0, "mem_std": 41025.28894494302, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 1201.0, "cpu_mean": 0.050538115953, "mem_mean": 1919891.456}, "coverage": "100"}]}, {"program": "toast", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.000283172102670077, "cpu_median": 0.0050497195, "guards_std": 0, "mem_median": 339968.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 57574.78891227768, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.005148546063333333, "mem_mean": 369254.4}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.05320984494851202, "cpu_median": 0.01055552, "guards_std": 0.0, "mem_median": 432128.0, "protected_insts_median": 0.0, "virt_inst_mean": 1711.55, "protected_insts_mean": 0.0, "mem_std": 68857.69202336077, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 923.3785504872852, "virt_inst_median": 1702.5, "cpu_mean": 0.035206196167499995, "mem_mean": 404172.8}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.06847735348986803, "cpu_median": 0.163603402, "guards_std": 0.0, "mem_median": 454656.0, "protected_insts_median": 0.0, "virt_inst_mean": 7558.75, "protected_insts_mean": 0.0, "mem_std": 75105.57038989468, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1509.7614339689565, "virt_inst_median": 7300.0, "cpu_mean": 0.132285482161, "mem_mean": 430718.976}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.06402675604373759, "cpu_median": 0.032897735, "guards_std": 0.0, "mem_median": 458752.0, "protected_insts_median": 0.0, "virt_inst_mean": 4158.55, "protected_insts_mean": 0.0, "mem_std": 69619.95479065743, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1593.6015334769231, "virt_inst_median": 4083.0, "cpu_mean": 0.0622304939535, "mem_mean": 428752.896}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.008573147223440237, "cpu_median": 0.25407126999999996, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 0.0, "virt_inst_mean": 15374.0, "protected_insts_mean": 0.0, "mem_std": 71815.38885496183, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 15374.0, "cpu_mean": 0.2532494481575, "mem_mean": 448493.568}, "coverage": "100"}]}, {"program": "bf", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0007370217716885496, "cpu_median": 0.009111727, "guards_std": 0, "mem_median": 720896.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 48944.021735958275, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00927578754, "mem_mean": 721742.5066666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.048885408564674694, "cpu_median": 0.0094337945, "guards_std": 0.0, "mem_median": 720896.0, "protected_insts_median": 0.0, "virt_inst_mean": 447.7, "protected_insts_mean": 0.0, "mem_std": 39968.55680862425, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 537.7201967566403, "virt_inst_median": 222.0, "cpu_mean": 0.037159947698, "mem_mean": 724248.576}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.06976039537484603, "cpu_median": 0.125637029, "guards_std": 0.0, "mem_median": 720896.0, "protected_insts_median": 0.0, "virt_inst_mean": 1893.75, "protected_insts_mean": 0.0, "mem_std": 42405.43910126549, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 816.8551202630733, "virt_inst_median": 1846.5, "cpu_mean": 0.12162165999250002, "mem_mean": 727287.808}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.07362539757498766, "cpu_median": 0.065465293, "guards_std": 0.0, "mem_median": 720896.0, "protected_insts_median": 0.0, "virt_inst_mean": 905.45, "protected_insts_mean": 0.0, "mem_std": 41481.074681237464, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 697.4861629451871, "virt_inst_median": 568.0, "cpu_mean": 0.07973567833350001, "mem_mean": 725309.44}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00763193804996869, "cpu_median": 0.250314597, "guards_std": 0.0, "mem_median": 720896.0, "protected_insts_median": 0.0, "virt_inst_mean": 3667.0, "protected_insts_mean": 0.0, "mem_std": 35571.66566085991, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 3667.0, "cpu_mean": 0.250303687961, "mem_mean": 724224.0}, "coverage": "100"}]}, {"program": "dijkstra_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0008188586726860975, "cpu_median": 0.033444063499999996, "guards_std": 0, "mem_median": 462848.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 68945.78607904878, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.03343209779333333, "mem_mean": 428960.4266666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.3490164245024233, "cpu_median": 0.037056771, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 0.0, "virt_inst_mean": 44.5, "protected_insts_mean": 0.0, "mem_std": 71578.94434262591, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 53.28555151258172, "virt_inst_median": 29.5, "cpu_mean": 0.21724834686099997, "mem_mean": 432734.208}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.4617611965266097, "cpu_median": 0.581384716, "guards_std": 0.0, "mem_median": 466944.0, "protected_insts_median": 0.0, "virt_inst_mean": 160.35, "protected_insts_mean": 0.0, "mem_std": 70118.66767510792, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 49.000280611441404, "virt_inst_median": 147.0, "cpu_mean": 0.6305130899854999, "mem_mean": 432615.424}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.4417820163527019, "cpu_median": 0.284216433, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 0.0, "virt_inst_mean": 110.8, "protected_insts_mean": 0.0, "mem_std": 70427.37439730503, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 67.14432217246667, "virt_inst_median": 122.5, "cpu_mean": 0.4294958835865, "mem_mean": 430112.768}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.05794343190747486, "cpu_median": 1.119870207, "guards_std": 0.0, "mem_median": 466944.0, "protected_insts_median": 0.0, "virt_inst_mean": 338.0, "protected_insts_mean": 0.0, "mem_std": 68768.49029793387, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 1.1279406819814999, "mem_mean": 436301.824}, "coverage": "100"}]}, {"program": "snake", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00042676589624211585, "cpu_median": 0.009774412, "guards_std": 0, "mem_median": 1183744.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 55908.41781427273, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.009894215883333333, "mem_mean": 1209111.8933333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0005740760586874168, "cpu_median": 0.009923613500000001, "guards_std": 0.0, "mem_median": 1187840.0, "protected_insts_median": 0.0, "virt_inst_mean": 116.75, "protected_insts_mean": 0.0, "mem_std": 56917.89481622102, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 155.13216139795125, "virt_inst_median": 30.0, "cpu_mean": 0.00999742704, "mem_mean": 1211504.64}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0007358033670332822, "cpu_median": 0.0104445925, "guards_std": 0.0, "mem_median": 1187840.0, "protected_insts_median": 0.0, "virt_inst_mean": 643.35, "protected_insts_mean": 0.0, "mem_std": 60146.39228107156, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 263.92769369658805, "virt_inst_median": 652.5, "cpu_mean": 0.010519325488500002, "mem_mean": 1216272.384}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0006928132358543236, "cpu_median": 0.010144934, "guards_std": 0.0, "mem_median": 1187840.0, "protected_insts_median": 0.0, "virt_inst_mean": 357.15, "protected_insts_mean": 0.0, "mem_std": 58639.3708274154, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 215.33979543967249, "virt_inst_median": 394.0, "cpu_mean": 0.010243737693499998, "mem_mean": 1213687.808}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0006577607413387249, "cpu_median": 0.010802536500000001, "guards_std": 0.0, "mem_median": 1187840.0, "protected_insts_median": 0.0, "virt_inst_mean": 1124.0, "protected_insts_mean": 0.0, "mem_std": 60218.05382705808, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 1124.0, "cpu_mean": 0.010958624452999999, "mem_mean": 1219680.256}, "coverage": "100"}]}, {"program": "2048", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0004532042184428594, "cpu_median": 0.0074627495, "guards_std": 0, "mem_median": 671744.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 26082.78068884187, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.007539524183333333, "mem_mean": 674679.4666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0006662883903616, "cpu_median": 0.007759156499999999, "guards_std": 0.0, "mem_median": 671744.0, "protected_insts_median": 0.0, "virt_inst_mean": 106.6, "protected_insts_mean": 0.0, "mem_std": 22685.18487245806, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 95.38836407025754, "virt_inst_median": 66.0, "cpu_mean": 0.007891248502, "mem_mean": 676741.12}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0009364660350620412, "cpu_median": 0.009126919, "guards_std": 0.0, "mem_median": 671744.0, "protected_insts_median": 0.0, "virt_inst_mean": 370.5, "protected_insts_mean": 0.0, "mem_std": 24020.163461540058, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 128.90248252070245, "virt_inst_median": 365.0, "cpu_mean": 0.0092525348985, "mem_mean": 676366.336}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0006966131656400318, "cpu_median": 0.0081252785, "guards_std": 0.0, "mem_median": 671744.0, "protected_insts_median": 0.0, "virt_inst_mean": 203.65, "protected_insts_mean": 0.0, "mem_std": 23058.331409674898, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 123.44078539931607, "virt_inst_median": 171.5, "cpu_mean": 0.008203503319, "mem_mean": 676239.36}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0005610261078677549, "cpu_median": 0.011385791499999999, "guards_std": 0.0, "mem_median": 671744.0, "protected_insts_median": 0.0, "virt_inst_mean": 803.0, "protected_insts_mean": 0.0, "mem_std": 22479.6188789102, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 803.0, "cpu_mean": 0.0114207454345, "mem_mean": 675571.712}, "coverage": "100"}]}, {"program": "crc", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0017467956920264288, "cpu_median": 0.10865147150000001, "guards_std": 0, "mem_median": 352256.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 1540213.53346695, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.10910720572, "mem_mean": 478371.84}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.7681048458742262, "cpu_median": 0.109082583, "guards_std": 0.0, "mem_median": 356352.0, "protected_insts_median": 0.0, "virt_inst_mean": 30.4, "protected_insts_mean": 0.0, "mem_std": 57543.638772117985, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 33.66363022610604, "virt_inst_median": 25.0, "cpu_mean": 0.4920047876615, "mem_mean": 388454.4}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.8934380160810491, "cpu_median": 0.1101320285, "guards_std": 0.0, "mem_median": 356352.0, "protected_insts_median": 0.0, "virt_inst_mean": 74.55, "protected_insts_mean": 0.0, "mem_std": 56338.20102348231, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 37.52262650721561, "virt_inst_median": 68.0, "cpu_mean": 0.836815772983, "mem_mean": 386420.736}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.9047452168156993, "cpu_median": 0.10991426200000001, "guards_std": 0.0, "mem_median": 352256.0, "protected_insts_median": 0.0, "virt_inst_mean": 39.75, "protected_insts_mean": 0.0, "mem_std": 55058.6812575819, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 33.83470851064037, "virt_inst_median": 35.0, "cpu_mean": 0.7702085017615001, "mem_mean": 383385.6}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.10538928597252703, "cpu_median": 1.9368572075000001, "guards_std": 0.0, "mem_median": 356352.0, "protected_insts_median": 0.0, "virt_inst_mean": 152.0, "protected_insts_mean": 0.0, "mem_std": 49125.29211449044, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 152.0, "cpu_mean": 1.9689261502945001, "mem_mean": 379465.728}, "coverage": "100"}]}, {"program": "search_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003009792477799192, "cpu_median": 0.002706564, "guards_std": 0, "mem_median": 471040.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 39182.97103803924, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0028407538966666664, "mem_mean": 458192.2133333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.002395816376199117, "cpu_median": 0.0028593250000000002, "guards_std": 0.0, "mem_median": 471040.0, "protected_insts_median": 0.0, "virt_inst_mean": 62.7, "protected_insts_mean": 0.0, "mem_std": 35516.87721624186, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 67.79904129115691, "virt_inst_median": 56.0, "cpu_mean": 0.0034469268189999997, "mem_mean": 463431.68}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.005357755180691011, "cpu_median": 0.0036249669999999998, "guards_std": 0.0, "mem_median": 475136.0, "protected_insts_median": 0.0, "virt_inst_mean": 464.85, "protected_insts_mean": 0.0, "mem_std": 32757.42651808997, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 139.98366869031545, "virt_inst_median": 463.5, "cpu_mean": 0.0075257433185, "mem_mean": 474988.544}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.004452926838972633, "cpu_median": 0.0030927005, "guards_std": 0.0, "mem_median": 471040.0, "protected_insts_median": 0.0, "virt_inst_mean": 254.1, "protected_insts_mean": 0.0, "mem_std": 37010.96955147347, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 145.03685738459723, "virt_inst_median": 286.5, "cpu_mean": 0.0051588803505, "mem_mean": 463460.352}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001414761435045255, "cpu_median": 0.0146488645, "guards_std": 0.0, "mem_median": 475136.0, "protected_insts_median": 0.0, "virt_inst_mean": 873.0, "protected_insts_mean": 0.0, "mem_std": 36168.009116509354, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.0149047964035, "mem_mean": 485543.936}, "coverage": "100"}]}, {"program": "basicmath_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0004614820619804366, "cpu_median": 0.010827416, "guards_std": 0, "mem_median": 745472.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 63097.45711547987, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.010908061066666667, "mem_mean": 788493.6533333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0030567124505618327, "cpu_median": 0.010995654, "guards_std": 0.0, "mem_median": 749568.0, "protected_insts_median": 0.0, "virt_inst_mean": 44.75, "protected_insts_mean": 0.0, "mem_std": 64745.45758613112, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 97.22956083414138, "virt_inst_median": 0.0, "cpu_mean": 0.012281952487999999, "mem_mean": 793307.136}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.006969979367575301, "cpu_median": 0.0149036395, "guards_std": 0.0, "mem_median": 753664.0, "protected_insts_median": 0.0, "virt_inst_mean": 250.35, "protected_insts_mean": 0.0, "mem_std": 64013.21105451705, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 195.66227919555672, "virt_inst_median": 273.0, "cpu_mean": 0.018446206049, "mem_mean": 794658.816}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00471511426033849, "cpu_median": 0.0138175455, "guards_std": 0.0, "mem_median": 749568.0, "protected_insts_median": 0.0, "virt_inst_mean": 99.05, "protected_insts_mean": 0.0, "mem_std": 64046.06214610032, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 132.50376409747764, "virt_inst_median": 37.5, "cpu_mean": 0.0145841800705, "mem_mean": 791517.184}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0013991552952164672, "cpu_median": 0.0287023675, "guards_std": 0.0, "mem_median": 753664.0, "protected_insts_median": 0.0, "virt_inst_mean": 538.0, "protected_insts_mean": 0.0, "mem_std": 62535.194608366764, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 538.0, "cpu_mean": 0.0288812435945, "mem_mean": 793995.264}, "coverage": "100"}]}, {"program": "djpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00027970084455320067, "cpu_median": 0.0034032305, "guards_std": 0, "mem_median": 585728.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 14312.256045011058, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0034617108600000003, "mem_mean": 584267.0933333334}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.006482635803758812, "cpu_median": 0.0079535845, "guards_std": 0.0, "mem_median": 577536.0, "protected_insts_median": 0.0, "virt_inst_mean": 5577.45, "protected_insts_mean": 0.0, "mem_std": 53729.44760240678, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1107.7680476977118, "virt_inst_median": 5707.5, "cpu_mean": 0.009622074868, "mem_mean": 603015.168}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.014715285205371416, "cpu_median": 0.0387108465, "guards_std": 0.0, "mem_median": 589824.0, "protected_insts_median": 0.0, "virt_inst_mean": 27361.95, "protected_insts_mean": 0.0, "mem_std": 65610.43935586397, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1272.4232580002615, "virt_inst_median": 27527.5, "cpu_mean": 0.0367330545105, "mem_mean": 627492.864}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.013329812579325131, "cpu_median": 0.0119190185, "guards_std": 0.0, "mem_median": 581632.0, "protected_insts_median": 0.0, "virt_inst_mean": 14007.3, "protected_insts_mean": 0.0, "mem_std": 58346.1269983242, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1587.3617451608186, "virt_inst_median": 14501.5, "cpu_mean": 0.016611664470000002, "mem_mean": 609861.632}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0018763519626912837, "cpu_median": 0.062431123000000005, "guards_std": 0.0, "mem_median": 614400.0, "protected_insts_median": 0.0, "virt_inst_mean": 54496.0, "protected_insts_mean": 0.0, "mem_std": 69357.37581453324, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 54496.0, "cpu_mean": 0.062457409187, "mem_mean": 645160.96}, "coverage": "100"}]}, {"program": "basicmath_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.006067606543231116, "cpu_median": 0.2762562105, "guards_std": 0, "mem_median": 16859136.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 48373.625123530095, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.2780114308333333, "mem_mean": 16872639.14666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.07472038987324764, "cpu_median": 0.282594594, "guards_std": 0.0, "mem_median": 16863232.0, "protected_insts_median": 0.0, "virt_inst_mean": 68.0, "protected_insts_mean": 0.0, "mem_std": 51229.189237334445, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 104.08938466529621, "virt_inst_median": 4.5, "cpu_mean": 0.3193277815215, "mem_mean": 16879077.376}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.1054126572862001, "cpu_median": 0.5030400665000001, "guards_std": 0.0, "mem_median": 16863232.0, "protected_insts_median": 0.0, "virt_inst_mean": 327.75, "protected_insts_mean": 0.0, "mem_std": 55393.32023497937, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 199.43241336352523, "virt_inst_median": 265.0, "cpu_mean": 0.4486186939195, "mem_mean": 16883795.968}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.08443779524323322, "cpu_median": 0.3086724285, "guards_std": 0.0, "mem_median": 16863232.0, "protected_insts_median": 0.0, "virt_inst_mean": 179.05, "protected_insts_mean": 0.0, "mem_std": 52853.54822609903, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 202.99592976215067, "virt_inst_median": 61.5, "cpu_mean": 0.34155751533750006, "mem_mean": 16879429.632}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.018289235356779714, "cpu_median": 0.5686655045, "guards_std": 0.0, "mem_median": 16861184.0, "protected_insts_median": 0.0, "virt_inst_mean": 649.0, "protected_insts_mean": 0.0, "mem_std": 52110.618505237486, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 649.0, "cpu_mean": 0.5686135767915, "mem_mean": 16879370.24}, "coverage": "100"}]}, {"program": "qsort_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002499995992328507, "cpu_median": 0.002412057, "guards_std": 0, "mem_median": 339968.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 46113.84581405555, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002500659693333333, "mem_mean": 357799.25333333336}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003235129505639651, "cpu_median": 0.002388981, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 5.35, "protected_insts_mean": 0.0, "mem_std": 45368.99986110622, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 17.430648295459353, "virt_inst_median": 0.0, "cpu_mean": 0.0025168769555, "mem_mean": 357388.288}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00033469851896892645, "cpu_median": 0.0024483045, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 43.35, "protected_insts_mean": 0.0, "mem_std": 45461.50155509498, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 34.62986427926046, "virt_inst_median": 32.0, "cpu_mean": 0.002564841737, "mem_mean": 357464.064}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00029035801775545574, "cpu_median": 0.002426563, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 26.75, "protected_insts_mean": 0.0, "mem_std": 44536.379658245954, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 37.77151704657889, "virt_inst_median": 0.0, "cpu_mean": 0.0025309522845, "mem_mean": 356737.024}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0003024054269056522, "cpu_median": 0.0025463530000000003, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 107.0, "protected_insts_mean": 0.0, "mem_std": 43519.98573628002, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 107.0, "cpu_mean": 0.0026578031255, "mem_mean": 355766.272}, "coverage": "100"}]}, {"program": "rawdaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00031845500766582917, "cpu_median": 0.002277091, "guards_std": 0, "mem_median": 348160.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 17949.200843367806, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024258763366666668, "mem_mean": 349730.13333333336}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0002946600222623839, "cpu_median": 0.0022914464999999997, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 15.7, "protected_insts_mean": 0.0, "mem_std": 17543.95552750223, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 39.60946856497825, "virt_inst_median": 0.0, "cpu_mean": 0.002416635549, "mem_mean": 346963.968}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00027858658703164236, "cpu_median": 0.0022771444999999998, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 194.3, "protected_insts_mean": 0.0, "mem_std": 15278.667347423203, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 143.24911867093635, "virt_inst_median": 178.0, "cpu_mean": 0.002406857512, "mem_mean": 346646.528}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003131748227901488, "cpu_median": 0.0023027085000000003, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 139.6, "protected_insts_mean": 0.0, "mem_std": 16232.865940620097, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 146.54842203176395, "virt_inst_median": 106.0, "cpu_mean": 0.0024300911730000003, "mem_mean": 346658.816}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0003172963540644846, "cpu_median": 0.002311158, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 437.0, "protected_insts_mean": 0.0, "mem_std": 17144.3851294567, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.0024388341634999995, "mem_mean": 344840.192}, "coverage": "100"}]}, {"program": "rawcaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002917639529033781, "cpu_median": 0.002290983, "guards_std": 0, "mem_median": 348160.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 22373.243706709633, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024249518633333335, "mem_mean": 349853.0133333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003011421597831717, "cpu_median": 0.0022862615, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 44.35, "protected_insts_mean": 0.0, "mem_std": 18389.671460885213, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 85.25741903201151, "virt_inst_median": 0.0, "cpu_mean": 0.0024203694480000003, "mem_mean": 347240.448}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0002979965775908211, "cpu_median": 0.002315233, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 252.65, "protected_insts_mean": 0.0, "mem_std": 19394.504961273542, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 137.60460566420005, "virt_inst_median": 225.0, "cpu_mean": 0.0024284742054999997, "mem_mean": 347346.944}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00026460739906499316, "cpu_median": 0.0023273185, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 94.2, "protected_insts_mean": 0.0, "mem_std": 18718.028058983564, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 100.92452625600976, "virt_inst_median": 34.0, "cpu_mean": 0.0024277456465, "mem_mean": 347086.848}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00032052365021949854, "cpu_median": 0.0023386535, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 437.0, "protected_insts_mean": 0.0, "mem_std": 19567.35810934772, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.0024494055924999996, "mem_mean": 346021.888}, "coverage": "100"}]}, {"program": "tetris", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002533657289166449, "cpu_median": 0.0031192805, "guards_std": 0, "mem_median": 352256.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44394.16343088157, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0032510516433333337, "mem_mean": 369199.7866666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0018966360914117553, "cpu_median": 0.0034162635, "guards_std": 0.0, "mem_median": 352256.0, "protected_insts_median": 0.0, "virt_inst_mean": 85.0, "protected_insts_mean": 0.0, "mem_std": 54465.25263721435, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 115.55042189451322, "virt_inst_median": 40.0, "cpu_mean": 0.0042466149925, "mem_mean": 381085.696}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.002420111964240508, "cpu_median": 0.0076622125, "guards_std": 0.0, "mem_median": 356352.0, "protected_insts_median": 0.0, "virt_inst_mean": 393.4, "protected_insts_mean": 0.0, "mem_std": 63297.525066553564, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 166.21865117970367, "virt_inst_median": 466.0, "cpu_mean": 0.006123994574, "mem_mean": 395347.968}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.002260376648240683, "cpu_median": 0.0036606315, "guards_std": 0.0, "mem_median": 354304.0, "protected_insts_median": 0.0, "virt_inst_mean": 214.0, "protected_insts_mean": 0.0, "mem_std": 59591.79943282129, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 156.66588652288027, "virt_inst_median": 140.0, "cpu_mean": 0.0050540817455, "mem_mean": 387297.28}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0006342759636918082, "cpu_median": 0.0081510225, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 0.0, "virt_inst_mean": 669.0, "protected_insts_mean": 0.0, "mem_std": 67323.66809924296, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 669.0, "cpu_mean": 0.008214941188499999, "mem_mean": 418893.824}, "coverage": "100"}]}, {"program": "susan", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003345272286786889, "cpu_median": 0.002385041, "guards_std": 0, "mem_median": 335872.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 17172.023729445, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0025122019466666664, "mem_mean": 337824.4266666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.000309677792459862, "cpu_median": 0.002367597, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 874.45, "protected_insts_mean": 0.0, "mem_std": 20324.998232370304, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1271.1440703161857, "virt_inst_median": 144.5, "cpu_mean": 0.0024922549894999995, "mem_mean": 337471.488}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00029148521813790305, "cpu_median": 0.0023744639999999997, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 6036.5, "protected_insts_mean": 0.0, "mem_std": 21712.036371589285, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 2554.783523118935, "virt_inst_median": 6919.5, "cpu_mean": 0.0024936389604999997, "mem_mean": 338198.528}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0002766732228052815, "cpu_median": 0.0023791835, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 2584.05, "protected_insts_mean": 0.0, "mem_std": 19283.35017531964, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 2003.7699088218687, "virt_inst_median": 2178.5, "cpu_mean": 0.0024921609254999998, "mem_mean": 337152.0}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00030103545250903237, "cpu_median": 0.0023722724999999997, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 12996.0, "protected_insts_mean": 0.0, "mem_std": 25729.10078154586, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 12996.0, "cpu_mean": 0.0025040478035, "mem_mean": 339388.416}, "coverage": "100"}]}, {"program": "cjpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0004674691110432473, "cpu_median": 0.0069148460000000005, "guards_std": 0, "mem_median": 585728.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 60800.88566372478, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.007073623946666667, "mem_mean": 620544.0}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.021874507358629634, "cpu_median": 0.014759452, "guards_std": 0.0, "mem_median": 585728.0, "protected_insts_median": 0.0, "virt_inst_mean": 5811.15, "protected_insts_mean": 0.0, "mem_std": 65741.8462899917, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1505.9388193084073, "virt_inst_median": 5809.5, "cpu_mean": 0.024000847116, "mem_mean": 630065.152}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.037933776449316434, "cpu_median": 0.1034922285, "guards_std": 0.0, "mem_median": 618496.0, "protected_insts_median": 0.0, "virt_inst_mean": 29090.3, "protected_insts_mean": 0.0, "mem_std": 66284.94409296686, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 2085.030529752502, "virt_inst_median": 28300.5, "cpu_mean": 0.10976769334400001, "mem_mean": 641110.016}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.03631698516883768, "cpu_median": 0.0620054165, "guards_std": 0.0, "mem_median": 593920.0, "protected_insts_median": 0.0, "virt_inst_mean": 14225.45, "protected_insts_mean": 0.0, "mem_std": 66167.18969394012, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 1129.9396654246632, "virt_inst_median": 14104.0, "cpu_mean": 0.060200244238500004, "mem_mean": 635199.488}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.004930696784725367, "cpu_median": 0.2057529655, "guards_std": 0.0, "mem_median": 696320.0, "protected_insts_median": 0.0, "virt_inst_mean": 56735.0, "protected_insts_mean": 0.0, "mem_std": 65156.76872022234, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 56735.0, "cpu_mean": 0.20510826365100002, "mem_mean": 654575.616}, "coverage": "100"}]}, {"program": "search_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00023562123447462305, "cpu_median": 0.0023435875, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 12044.832615849098, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002450528726666667, "mem_mean": 343094.61333333334}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00026581232371961403, "cpu_median": 0.0023408405, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 95.1, "protected_insts_mean": 0.0, "mem_std": 15584.644192024405, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 75.79109446366373, "virt_inst_median": 99.5, "cpu_mean": 0.0024635184045000004, "mem_mean": 344524.8}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0003831608882363547, "cpu_median": 0.0027023045, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 414.55, "protected_insts_mean": 0.0, "mem_std": 13967.598881241685, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 142.5087628884624, "virt_inst_median": 442.5, "cpu_mean": 0.002690006948, "mem_mean": 344070.144}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00035912794153886504, "cpu_median": 0.002635638, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 205.0, "protected_insts_mean": 0.0, "mem_std": 13613.331908742988, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 144.02603931234103, "virt_inst_median": 169.5, "cpu_mean": 0.00259892615, "mem_mean": 344596.48}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00028163152600721523, "cpu_median": 0.0029020254999999997, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 873.0, "protected_insts_mean": 0.0, "mem_std": 15067.953006529322, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.0030097618744999994, "mem_mean": 345004.032}, "coverage": "100"}]}, {"program": "bitcnts", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00030702253556775074, "cpu_median": 0.0023933005, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 8482.34692152276, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002548805576666667, "mem_mean": 342384.64}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.000860961226431734, "cpu_median": 0.0029258039999999997, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 74.05, "protected_insts_mean": 0.0, "mem_std": 22521.987759185376, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 48.4153642968841, "virt_inst_median": 74.0, "cpu_mean": 0.0031568433885, "mem_mean": 346161.152}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0011160589308584724, "cpu_median": 0.0054479595, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 392.3, "protected_insts_mean": 0.0, "mem_std": 46854.306699254186, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 104.32502096812634, "virt_inst_median": 402.0, "cpu_mean": 0.005355220688, "mem_mean": 361080.832}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0012078134969210552, "cpu_median": 0.004581447, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 154.3, "protected_insts_mean": 0.0, "mem_std": 37246.30068426125, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 81.29089739940137, "virt_inst_median": 138.0, "cpu_mean": 0.0043083923485, "mem_mean": 353187.84}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0004013706539195965, "cpu_median": 0.0072401085, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 705.0, "protected_insts_mean": 0.0, "mem_std": 62838.29080404832, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 705.0, "cpu_mean": 0.0072807187110000005, "mem_mean": 387037.184}, "coverage": "100"}]}, {"program": "say", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00031677844222208093, "cpu_median": 0.0024192184999999996, "guards_std": 0, "mem_median": 327680.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 17237.926769982776, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00255871772, "mem_mean": 328062.29333333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00029671277973499204, "cpu_median": 0.0024576345, "guards_std": 0.0, "mem_median": 327680.0, "protected_insts_median": 0.0, "virt_inst_mean": 828.8, "protected_insts_mean": 0.0, "mem_std": 20091.87151233294, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 327.29170475280915, "virt_inst_median": 724.5, "cpu_mean": 0.0025840489755, "mem_mean": 329627.648}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0002902988583620218, "cpu_median": 0.0024967, "guards_std": 0.0, "mem_median": 327680.0, "protected_insts_median": 0.0, "virt_inst_mean": 3746.9, "protected_insts_mean": 0.0, "mem_std": 17354.936038674878, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 712.8264795867225, "virt_inst_median": 3690.5, "cpu_mean": 0.002616506798, "mem_mean": 329013.248}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0002811243102411373, "cpu_median": 0.0025173395, "guards_std": 0.0, "mem_median": 327680.0, "protected_insts_median": 0.0, "virt_inst_mean": 1638.3, "protected_insts_mean": 0.0, "mem_std": 22649.11626261616, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 543.0594902954924, "virt_inst_median": 1451.5, "cpu_mean": 0.0026106825425, "mem_mean": 330459.136}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002944801116357437, "cpu_median": 0.0025236055, "guards_std": 0.0, "mem_median": 327680.0, "protected_insts_median": 0.0, "virt_inst_mean": 7447.0, "protected_insts_mean": 0.0, "mem_std": 19865.371023835018, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 0.0, "virt_inst_median": 7447.0, "cpu_mean": 0.002653454827, "mem_mean": 329242.624}, "coverage": "100"}]}]

==> figures/eval/eval-unopt-conn10.json <==
[{"program": "sha", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00036852063567852837, "cpu_median": 0.0040139245, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 29892.519571867622, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.004098277993333333, "mem_mean": 350426.4533333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00039752667638761317, "cpu_median": 0.0039658335, "guards_std": 0.0, "mem_median": 346112.0, "protected_insts_median": 0.0, "virt_inst_mean": 32.5, "protected_insts_mean": 0.0, "mem_std": 30108.184270035283, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 30.87474696252586, "virt_inst_median": 35.5, "cpu_mean": 0.004086010667, "mem_mean": 353218.56}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.04512834127910906, "cpu_median": 0.010873916, "guards_std": 1.3601470508735443, "mem_median": 352256.0, "protected_insts_median": 50.5, "virt_inst_mean": 243.8, "protected_insts_mean": 70.6, "mem_std": 61446.38601478854, "guards_mean": 2.5, "protected_insts_std": 84.92726299604857, "guards_median": 2.5, "virt_inst_std": 158.69896029905172, "virt_inst_median": 173.5, "cpu_mean": 0.037369064385999996, "mem_mean": 388567.04}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.04105156729923626, "cpu_median": 0.004495214, "guards_std": 0.9433981132056604, "mem_median": 348160.0, "protected_insts_median": 25.0, "virt_inst_mean": 145.6, "protected_insts_mean": 34.3, "mem_std": 52022.06631473225, "guards_mean": 0.9, "protected_insts_std": 33.096978714076, "guards_median": 1.0, "virt_inst_std": 143.47836073777813, "virt_inst_median": 108.0, "cpu_mean": 0.026312330871, "mem_mean": 372264.96}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.004881339882995407, "cpu_median": 0.1070074825, "guards_std": 0.0, "mem_median": 356352.0, "protected_insts_median": 25.0, "virt_inst_mean": 666.0, "protected_insts_mean": 35.8, "mem_std": 58902.46117168769, "guards_mean": 7.0, "protected_insts_std": 19.197916553626335, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 666.0, "cpu_mean": 0.107974735401, "mem_mean": 391712.768}, "coverage": "100"}]}, {"program": "qsort_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00027008198961879813, "cpu_median": 0.0023098395, "guards_std": 0, "mem_median": 335872.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 16970.88463266688, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024334180899999998, "mem_mean": 335639.8933333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00029649433512423355, "cpu_median": 0.0023629005, "guards_std": 0.30000000000000004, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 23.6, "protected_insts_mean": 13.1, "mem_std": 18035.323366504967, "guards_mean": 0.1, "protected_insts_std": 39.300000000000004, "guards_median": 0.0, "virt_inst_std": 49.43318723287018, "virt_inst_median": 0.0, "cpu_mean": 0.002468839526, "mem_mean": 337367.04}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0002999946677913934, "cpu_median": 0.0023965949999999996, "guards_std": 0.4000000000000001, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 83.0, "protected_insts_mean": 26.2, "mem_std": 18282.95425347053, "guards_mean": 0.2, "protected_insts_std": 52.39999999999999, "guards_median": 0.0, "virt_inst_std": 64.32728814430156, "virt_inst_median": 83.0, "cpu_mean": 0.0024940112109999996, "mem_mean": 337973.248}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003249148117271531, "cpu_median": 0.002375065, "guards_std": 0.4000000000000001, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 62.9, "protected_insts_mean": 26.2, "mem_std": 18167.122665464005, "guards_mean": 0.2, "protected_insts_std": 52.39999999999999, "guards_median": 0.0, "virt_inst_std": 71.48069669498193, "virt_inst_median": 17.5, "cpu_mean": 0.0024935397620000003, "mem_mean": 336822.272}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002975125565789772, "cpu_median": 0.002410564, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 131.0, "virt_inst_mean": 166.0, "protected_insts_mean": 131.0, "mem_std": 20292.044939455856, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 166.0, "cpu_mean": 0.00252857603, "mem_mean": 338481.152}, "coverage": "100"}]}, {"program": "dijkstra_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0004914038824955462, "cpu_median": 0.008495556000000001, "guards_std": 0, "mem_median": 458752.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 75351.6507306907, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.008666348826666666, "mem_mean": 422502.4}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.05470840173507389, "cpu_median": 0.008982165, "guards_std": 0.30000000000000004, "mem_median": 458752.0, "protected_insts_median": 0.0, "virt_inst_mean": 33.2, "protected_insts_mean": 7.9, "mem_std": 73730.3933904857, "guards_mean": 0.1, "protected_insts_std": 23.699999999999996, "guards_median": 0.0, "virt_inst_std": 53.4673732289141, "virt_inst_median": 0.0, "cpu_mean": 0.037594101048999996, "mem_mean": 422535.168}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.07609694294200561, "cpu_median": 0.0708653215, "guards_std": 1.1874342087037917, "mem_median": 462848.0, "protected_insts_median": 59.5, "virt_inst_mean": 140.4, "protected_insts_mean": 62.9, "mem_std": 73513.6478269535, "guards_mean": 1.7, "protected_insts_std": 56.39051338656175, "guards_median": 2.0, "virt_inst_std": 84.21068815773921, "virt_inst_median": 155.0, "cpu_mean": 0.10610381390799999, "mem_mean": 427638.784}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0953413944262086, "cpu_median": 0.0101681705, "guards_std": 0.5, "mem_median": 462848.0, "protected_insts_median": 1.5, "virt_inst_mean": 70.1, "protected_insts_mean": 46.0, "mem_std": 73616.0303473165, "guards_mean": 0.5, "protected_insts_std": 57.19965034858168, "guards_median": 0.5, "virt_inst_std": 67.88438701203687, "virt_inst_median": 41.5, "cpu_mean": 0.07047399581, "mem_mean": 425906.176}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.019722245555742146, "cpu_median": 0.2329338265, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 51.0, "virt_inst_mean": 338.0, "protected_insts_mean": 46.0, "mem_std": 68543.1547406333, "guards_mean": 5.0, "protected_insts_std": 40.647263130498715, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.232982221041, "mem_mean": 428195.84}, "coverage": "100"}]}, {"program": "fft", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0006752509388259841, "cpu_median": 0.01720812, "guards_std": 0, "mem_median": 733184.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 33067.37835001875, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.017323851870000004, "mem_mean": 741553.4933333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.002887624490961173, "cpu_median": 0.017332901, "guards_std": 0.30000000000000004, "mem_median": 737280.0, "protected_insts_median": 0.0, "virt_inst_mean": 42.9, "protected_insts_mean": 2.1, "mem_std": 34125.905548723305, "guards_mean": 0.1, "protected_insts_std": 6.299999999999999, "guards_median": 0.0, "virt_inst_std": 85.39373513320518, "virt_inst_median": 21.0, "cpu_mean": 0.018282529497999998, "mem_mean": 741687.296}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.02186879886866505, "cpu_median": 0.058229238, "guards_std": 1.1, "mem_median": 733184.0, "protected_insts_median": 32.0, "virt_inst_mean": 417.4, "protected_insts_mean": 91.9, "mem_std": 34076.86493412538, "guards_mean": 2.7, "protected_insts_std": 132.46240976216612, "guards_median": 3.0, "virt_inst_std": 263.1281816909774, "virt_inst_median": 427.0, "cpu_mean": 0.047160419205, "mem_mean": 735002.624}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.013529661715738623, "cpu_median": 0.017457557999999998, "guards_std": 0.6403124237432849, "mem_median": 737280.0, "protected_insts_median": 0.0, "virt_inst_mean": 87.8, "protected_insts_mean": 7.4, "mem_std": 33737.73929765799, "guards_mean": 0.3, "protected_insts_std": 14.800000000000002, "guards_median": 0.0, "virt_inst_std": 141.63460029244266, "virt_inst_median": 27.0, "cpu_mean": 0.022681779409, "mem_mean": 740769.792}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0018999733737350068, "cpu_median": 0.059510434, "guards_std": 0.0, "mem_median": 733184.0, "protected_insts_median": 24.0, "virt_inst_mean": 760.0, "protected_insts_mean": 25.6, "mem_std": 28518.30138697493, "guards_mean": 6.0, "protected_insts_std": 8.522910301065007, "guards_median": 6.0, "virt_inst_std": 0.0, "virt_inst_median": 760.0, "cpu_mean": 0.059890146236, "mem_mean": 735940.608}, "coverage": "100"}]}, {"program": "patricia", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0010676438648432847, "cpu_median": 0.017596814500000002, "guards_std": 0, "mem_median": 1912832.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 52893.40805910191, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.01785994130666667, "mem_mean": 1901772.8}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0034191951066717564, "cpu_median": 0.021478670999999998, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 0.0, "virt_inst_mean": 67.2, "protected_insts_mean": 0.0, "mem_std": 48625.264930342375, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 97.51799833876821, "virt_inst_median": 6.0, "cpu_mean": 0.021032633969000004, "mem_mean": 1905258.496}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.007786322645015894, "cpu_median": 0.0428416605, "guards_std": 1.1, "mem_median": 1912832.0, "protected_insts_median": 216.0, "virt_inst_mean": 731.0, "protected_insts_mean": 230.1, "mem_std": 47159.69955931034, "guards_mean": 2.7, "protected_insts_std": 140.42040450020076, "guards_median": 2.5, "virt_inst_std": 296.311660249812, "virt_inst_median": 711.0, "cpu_mean": 0.041915489905, "mem_mean": 1917980.672}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.005010702134648115, "cpu_median": 0.018599436, "guards_std": 0.806225774829855, "mem_median": 1912832.0, "protected_insts_median": 0.0, "virt_inst_mean": 261.7, "protected_insts_mean": 76.3, "mem_std": 50846.161534905106, "guards_mean": 0.5, "protected_insts_std": 135.6274677194852, "guards_median": 0.0, "virt_inst_std": 269.75805826703305, "virt_inst_median": 169.0, "cpu_mean": 0.021155640341999998, "mem_mean": 1908678.656}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00264567864720288, "cpu_median": 0.051969721999999996, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 216.0, "virt_inst_mean": 1201.0, "protected_insts_mean": 216.8, "mem_std": 41352.72083380246, "guards_mean": 5.0, "protected_insts_std": 113.87256034708274, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 1201.0, "cpu_mean": 0.052705904318, "mem_mean": 1919651.84}, "coverage": "100"}]}, {"program": "toast", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0004049859510632094, "cpu_median": 0.0050338499999999994, "guards_std": 0, "mem_median": 339968.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 58259.9172327352, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.005166639233333333, "mem_mean": 369814.18666666665}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.058867111366813385, "cpu_median": 0.009809206000000001, "guards_std": 2.009975124224178, "mem_median": 360448.0, "protected_insts_median": 73.0, "virt_inst_mean": 1002.9, "protected_insts_mean": 151.7, "mem_std": 68554.0753258114, "guards_mean": 6.4, "protected_insts_std": 210.10523553686136, "guards_median": 6.0, "virt_inst_std": 671.3627112075856, "virt_inst_median": 943.0, "cpu_mean": 0.045375841794000005, "mem_mean": 400461.824}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.06624397370270879, "cpu_median": 0.11817244099999999, "guards_std": 8.306623862918075, "mem_median": 454656.0, "protected_insts_median": 98.0, "virt_inst_mean": 7084.6, "protected_insts_mean": 407.8, "mem_std": 73336.9068933126, "guards_mean": 19.0, "protected_insts_std": 485.54892647394456, "guards_median": 20.0, "virt_inst_std": 1311.1026046805032, "virt_inst_median": 7669.0, "cpu_mean": 0.11010440241500001, "mem_mean": 429608.96}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.06570270769194216, "cpu_median": 0.078461162, "guards_std": 4.0, "mem_median": 454656.0, "protected_insts_median": 83.5, "virt_inst_mean": 3426.6, "protected_insts_mean": 139.2, "mem_std": 76189.98259394514, "guards_mean": 12.0, "protected_insts_std": 115.3453943597229, "guards_median": 10.0, "virt_inst_std": 1314.1580726838001, "virt_inst_median": 2869.5, "cpu_mean": 0.080358023652, "mem_mean": 421830.656}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.007828731147361894, "cpu_median": 0.25024950700000004, "guards_std": 23.259406699226016, "mem_median": 462848.0, "protected_insts_median": 196.5, "virt_inst_mean": 15374.0, "protected_insts_mean": 344.3, "mem_std": 75133.35472593205, "guards_mean": 37.0, "protected_insts_std": 478.60423107197875, "guards_median": 40.0, "virt_inst_std": 0.0, "virt_inst_median": 15374.0, "cpu_mean": 0.252487344647, "mem_mean": 452702.208}, "coverage": "100"}]}, {"program": "bf", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0006483770576860492, "cpu_median": 0.009083257, "guards_std": 0, "mem_median": 720896.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 44202.17061034396, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00925167604, "mem_mean": 726043.3066666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.05047934788288222, "cpu_median": 0.0093020825, "guards_std": 0.30000000000000004, "mem_median": 720896.0, "protected_insts_median": 0.0, "virt_inst_mean": 331.6, "protected_insts_mean": 0.2, "mem_std": 44957.87139324388, "guards_mean": 0.1, "protected_insts_std": 0.6000000000000001, "guards_median": 0.0, "virt_inst_std": 483.0342016876238, "virt_inst_median": 187.0, "cpu_mean": 0.034467905384, "mem_mean": 727130.112}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.06376992829554654, "cpu_median": 0.132518581, "guards_std": 1.9000000000000001, "mem_median": 720896.0, "protected_insts_median": 187.0, "virt_inst_mean": 1758.0, "protected_insts_mean": 287.8, "mem_std": 44034.54439978795, "guards_mean": 3.3, "protected_insts_std": 371.8507227369607, "guards_median": 3.5, "virt_inst_std": 1012.1532492661375, "virt_inst_median": 1480.5, "cpu_mean": 0.14136112358900002, "mem_mean": 729137.152}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.046713389790512296, "cpu_median": 0.0095200345, "guards_std": 0.45825756949558394, "mem_median": 720896.0, "protected_insts_median": 0.0, "virt_inst_mean": 575.6, "protected_insts_mean": 198.0, "mem_std": 35472.05148887197, "guards_mean": 0.3, "protected_insts_std": 395.5004424776286, "guards_median": 0.0, "virt_inst_std": 723.6032338236197, "virt_inst_median": 188.0, "cpu_mean": 0.043494086711999995, "mem_mean": 725295.104}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.008273870648514883, "cpu_median": 0.244102359, "guards_std": 0.0, "mem_median": 720896.0, "protected_insts_median": 274.0, "virt_inst_mean": 3667.0, "protected_insts_mean": 384.1, "mem_std": 41986.12507090141, "guards_mean": 7.0, "protected_insts_std": 412.8877450348944, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 3667.0, "cpu_mean": 0.24409736694400003, "mem_mean": 727826.432}, "coverage": "100"}]}, {"program": "dijkstra_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.001009382094489053, "cpu_median": 0.0332478585, "guards_std": 0, "mem_median": 466944.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 73612.20338636491, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.03335386737333334, "mem_mean": 436292.26666666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0720874917421424, "cpu_median": 0.033901324999999996, "guards_std": 0.30000000000000004, "mem_median": 466944.0, "protected_insts_median": 0.0, "virt_inst_mean": 13.3, "protected_insts_mean": 0.3, "mem_std": 71205.71552182974, "guards_mean": 0.1, "protected_insts_std": 0.9000000000000001, "guards_median": 0.0, "virt_inst_std": 21.531604677775412, "virt_inst_median": 0.0, "cpu_mean": 0.058987671067, "mem_mean": 436822.016}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.4699615657337567, "cpu_median": 0.9870890880000001, "guards_std": 1.32664991614216, "mem_median": 462848.0, "protected_insts_median": 102.5, "virt_inst_mean": 181.0, "protected_insts_mean": 77.4, "mem_std": 72028.90896898061, "guards_mean": 1.8, "protected_insts_std": 54.374994252873265, "guards_median": 2.0, "virt_inst_std": 90.98241588351014, "virt_inst_median": 184.5, "cpu_mean": 0.7920665343029999, "mem_mean": 428802.048}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.3746493904505341, "cpu_median": 0.137756852, "guards_std": 0.9433981132056604, "mem_median": 466944.0, "protected_insts_median": 59.5, "virt_inst_mean": 107.9, "protected_insts_mean": 48.2, "mem_std": 69755.91553711683, "guards_mean": 0.9, "protected_insts_std": 43.8264760162165, "guards_median": 1.0, "virt_inst_std": 53.716757161988106, "virt_inst_median": 106.0, "cpu_mean": 0.299493728091, "mem_mean": 431853.568}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.040401717836187484, "cpu_median": 1.1543923915, "guards_std": 0.0, "mem_median": 466944.0, "protected_insts_median": 62.0, "virt_inst_mean": 338.0, "protected_insts_mean": 61.2, "mem_std": 68879.83824812785, "guards_mean": 5.0, "protected_insts_std": 20.836506425022407, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 1.151497132047, "mem_mean": 438489.088}, "coverage": "100"}]}, {"program": "snake", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003726418850835608, "cpu_median": 0.0097269815, "guards_std": 0, "mem_median": 1187840.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 54403.94034315121, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.009839662516666665, "mem_mean": 1212197.5466666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0005426408110298711, "cpu_median": 0.009926124, "guards_std": 0.45825756949558394, "mem_median": 1183744.0, "protected_insts_median": 0.0, "virt_inst_mean": 121.5, "protected_insts_mean": 59.0, "mem_std": 55976.14865231083, "guards_mean": 0.3, "protected_insts_std": 110.85576214162258, "guards_median": 0.0, "virt_inst_std": 136.56811487312842, "virt_inst_median": 54.5, "cpu_mean": 0.010001799736, "mem_mean": 1211412.48}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0006305306988606533, "cpu_median": 0.010324585, "guards_std": 1.5, "mem_median": 1187840.0, "protected_insts_median": 39.5, "virt_inst_mean": 542.9, "protected_insts_mean": 69.8, "mem_std": 57845.58492818259, "guards_mean": 4.5, "protected_insts_std": 73.45719842193819, "guards_median": 4.5, "virt_inst_std": 225.18989764196795, "virt_inst_median": 514.0, "cpu_mean": 0.010419142422, "mem_mean": 1214877.696}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0006104955517557164, "cpu_median": 0.010108329, "guards_std": 1.077032961426901, "mem_median": 1187840.0, "protected_insts_median": 66.0, "virt_inst_mean": 256.0, "protected_insts_mean": 84.4, "mem_std": 57065.32132509537, "guards_mean": 2.2, "protected_insts_std": 70.41903151847518, "guards_median": 2.0, "virt_inst_std": 210.82599460218373, "virt_inst_median": 179.0, "cpu_mean": 0.010157192058, "mem_mean": 1215287.296}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0007021306141607932, "cpu_median": 0.0108025425, "guards_std": 0.0, "mem_median": 1191936.0, "protected_insts_median": 31.5, "virt_inst_mean": 1124.0, "protected_insts_mean": 61.1, "mem_std": 60843.54748603746, "guards_mean": 10.0, "protected_insts_std": 77.36724112956335, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 1124.0, "cpu_mean": 0.010977338708, "mem_mean": 1223933.952}, "coverage": "100"}]}, {"program": "2048", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003886513761095365, "cpu_median": 0.0074243495, "guards_std": 0, "mem_median": 675840.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 20819.180024173224, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.007461132916666668, "mem_mean": 676986.88}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0005656151864945845, "cpu_median": 0.007894143499999999, "guards_std": 1.3416407864998738, "mem_median": 671744.0, "protected_insts_median": 7.0, "virt_inst_mean": 80.0, "protected_insts_mean": 13.2, "mem_std": 22936.74567551866, "guards_mean": 1.0, "protected_insts_std": 16.345029825607536, "guards_median": 0.5, "virt_inst_std": 61.73005750847799, "virt_inst_median": 56.5, "cpu_mean": 0.007958073481000002, "mem_mean": 677249.024}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0006690781648691199, "cpu_median": 0.009501057, "guards_std": 1.019803902718557, "mem_median": 671744.0, "protected_insts_median": 28.5, "virt_inst_mean": 346.7, "protected_insts_mean": 31.2, "mem_std": 22137.496941072626, "guards_mean": 6.6, "protected_insts_std": 16.94579593881621, "guards_median": 7.0, "virt_inst_std": 63.68524161844721, "virt_inst_median": 338.5, "cpu_mean": 0.009543753527, "mem_mean": 676556.8}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0009342026909130988, "cpu_median": 0.008533757, "guards_std": 1.57797338380595, "mem_median": 671744.0, "protected_insts_median": 28.0, "virt_inst_mean": 180.2, "protected_insts_mean": 41.2, "mem_std": 21818.00406773965, "guards_mean": 3.1, "protected_insts_std": 48.44336899927585, "guards_median": 3.5, "virt_inst_std": 124.35980057880441, "virt_inst_median": 145.0, "cpu_mean": 0.008639106035999999, "mem_mean": 674983.936}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0005846239164155384, "cpu_median": 0.011516222999999999, "guards_std": 0.0, "mem_median": 671744.0, "protected_insts_median": 30.5, "virt_inst_mean": 803.0, "protected_insts_mean": 32.8, "mem_std": 20890.190699099327, "guards_mean": 10.0, "protected_insts_std": 18.48134194261878, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 803.0, "cpu_mean": 0.011535307748, "mem_mean": 676769.792}, "coverage": "100"}]}, {"program": "crc", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.001541382570163667, "cpu_median": 0.109037737, "guards_std": 0, "mem_median": 348160.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 59495.91923705692, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.10948194112000001, "mem_mean": 382730.24}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.4866006456488313, "cpu_median": 0.10915463950000001, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 10.2, "protected_insts_mean": 0.0, "mem_std": 57022.78598738241, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 21.618510586994656, "virt_inst_median": 0.0, "cpu_mean": 0.27157097612900005, "mem_mean": 381571.072}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.8087584695476058, "cpu_median": 0.11099896000000001, "guards_std": 0.7745966692414834, "mem_median": 352256.0, "protected_insts_median": 35.0, "virt_inst_mean": 67.6, "protected_insts_mean": 30.8, "mem_std": 56693.30108005354, "guards_mean": 1.0, "protected_insts_std": 23.55334371166863, "guards_median": 1.0, "virt_inst_std": 41.81435160324742, "virt_inst_median": 60.0, "cpu_mean": 0.768177324441, "mem_mean": 384737.28}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.7223100444721908, "cpu_median": 0.109653005, "guards_std": 0.30000000000000004, "mem_median": 352256.0, "protected_insts_median": 0.0, "virt_inst_mean": 20.3, "protected_insts_mean": 3.5, "mem_std": 58748.429241416285, "guards_mean": 0.1, "protected_insts_std": 10.5, "guards_median": 0.0, "virt_inst_std": 34.53708152117084, "virt_inst_median": 0.0, "cpu_mean": 0.470526963861, "mem_mean": 387325.952}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.11245971227000018, "cpu_median": 1.8946872925, "guards_std": 0.0, "mem_median": 360448.0, "protected_insts_median": 35.0, "virt_inst_mean": 152.0, "protected_insts_mean": 37.8, "mem_std": 50207.59846443389, "guards_mean": 3.0, "protected_insts_std": 9.744742172063868, "guards_median": 3.0, "virt_inst_std": 0.0, "virt_inst_median": 152.0, "cpu_mean": 1.873338771057, "mem_mean": 382132.224}, "coverage": "100"}]}, {"program": "search_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00031996609302887674, "cpu_median": 0.0027776205, "guards_std": 0, "mem_median": 471040.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 41086.55294094272, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002886527386666667, "mem_mean": 457796.26666666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.003341927407789817, "cpu_median": 0.00301158, "guards_std": 0.45825756949558394, "mem_median": 471040.0, "protected_insts_median": 0.0, "virt_inst_mean": 85.2, "protected_insts_mean": 17.9, "mem_std": 34649.62072587485, "guards_mean": 0.3, "protected_insts_std": 28.24340631014609, "guards_median": 0.0, "virt_inst_std": 74.59329728601627, "virt_inst_median": 92.0, "cpu_mean": 0.004073262022, "mem_mean": 463532.032}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.005305684770536819, "cpu_median": 0.0037235740000000003, "guards_std": 1.004987562112089, "mem_median": 475136.0, "protected_insts_median": 99.5, "virt_inst_mean": 393.1, "protected_insts_mean": 89.6, "mem_std": 30359.379306578456, "guards_mean": 3.7, "protected_insts_std": 36.13087322498586, "guards_median": 3.5, "virt_inst_std": 124.41579481721764, "virt_inst_median": 397.0, "cpu_mean": 0.00756306764, "mem_mean": 471617.536}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.003182079649144579, "cpu_median": 0.003096965, "guards_std": 0.9, "mem_median": 471040.0, "protected_insts_median": 84.5, "virt_inst_mean": 234.5, "protected_insts_mean": 66.3, "mem_std": 32122.956710141112, "guards_mean": 1.7, "protected_insts_std": 44.5310004378972, "guards_median": 2.0, "virt_inst_std": 86.93589592337564, "virt_inst_median": 279.0, "cpu_mean": 0.0041029109650000005, "mem_mean": 467066.88}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001338017137688197, "cpu_median": 0.014298767, "guards_std": 0.0, "mem_median": 475136.0, "protected_insts_median": 84.5, "virt_inst_mean": 873.0, "protected_insts_mean": 69.5, "mem_std": 37677.69582062597, "guards_mean": 9.0, "protected_insts_std": 38.51038820889761, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.014696699449000001, "mem_mean": 487088.128}, "coverage": "100"}]}, {"program": "basicmath_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0006333472111242966, "cpu_median": 0.010810237, "guards_std": 0, "mem_median": 745472.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 63849.6144378384, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.01095272832, "mem_mean": 788097.7066666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00458074149288916, "cpu_median": 0.013542057, "guards_std": 0.45825756949558394, "mem_median": 753664.0, "protected_insts_median": 0.0, "virt_inst_mean": 109.4, "protected_insts_mean": 12.3, "mem_std": 64122.674741798604, "guards_mean": 0.3, "protected_insts_std": 22.50799857828323, "guards_median": 0.0, "virt_inst_std": 118.6879943380964, "virt_inst_median": 42.0, "cpu_mean": 0.01464900058, "mem_mean": 797130.752}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.005369359215713898, "cpu_median": 0.022037599, "guards_std": 1.02469507659596, "mem_median": 753664.0, "protected_insts_median": 9.0, "virt_inst_mean": 246.3, "protected_insts_mean": 48.2, "mem_std": 63746.61056257583, "guards_mean": 1.5, "protected_insts_std": 72.54074717012502, "guards_median": 1.5, "virt_inst_std": 154.9664802465359, "virt_inst_median": 208.0, "cpu_mean": 0.020177771788, "mem_mean": 793665.536}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.004272628756528893, "cpu_median": 0.0145907105, "guards_std": 0.30000000000000004, "mem_median": 753664.0, "protected_insts_median": 0.0, "virt_inst_mean": 86.0, "protected_insts_mean": 19.0, "mem_std": 64758.17180084119, "guards_mean": 0.1, "protected_insts_std": 57.0, "guards_median": 0.0, "virt_inst_std": 92.87626176801045, "virt_inst_median": 57.0, "cpu_mean": 0.014888865023, "mem_mean": 794374.144}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001141418874279167, "cpu_median": 0.029585323, "guards_std": 0.0, "mem_median": 749568.0, "protected_insts_median": 57.0, "virt_inst_mean": 538.0, "protected_insts_mean": 64.4, "mem_std": 60617.86409323033, "guards_mean": 4.0, "protected_insts_std": 66.36746190717257, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 538.0, "cpu_mean": 0.029639650928000003, "mem_mean": 786038.784}, "coverage": "100"}]}, {"program": "djpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002639539016248317, "cpu_median": 0.0033754965, "guards_std": 0, "mem_median": 581632.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 14024.013872947438, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0034612438033333336, "mem_mean": 583570.7733333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0031048891774941717, "cpu_median": 0.003924906000000001, "guards_std": 8.717797887081348, "mem_median": 577536.0, "protected_insts_median": 142.5, "virt_inst_mean": 5049.2, "protected_insts_mean": 207.5, "mem_std": 40297.016514794246, "guards_mean": 18.0, "protected_insts_std": 178.7765364917891, "guards_median": 15.0, "virt_inst_std": 792.3698378913725, "virt_inst_median": 4882.0, "cpu_mean": 0.005574745057, "mem_mean": 588206.08}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.011498877252877782, "cpu_median": 0.0389634835, "guards_std": 48.176757881783615, "mem_median": 593920.0, "protected_insts_median": 821.5, "virt_inst_mean": 26731.0, "protected_insts_mean": 1183.2, "mem_std": 66322.3525691224, "guards_mean": 73.0, "protected_insts_std": 852.5794743013697, "guards_median": 60.0, "virt_inst_std": 1024.5747410511349, "virt_inst_median": 26927.5, "cpu_mean": 0.035561193071, "mem_mean": 630611.968}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0113377498178896, "cpu_median": 0.0074918195, "guards_std": 22.44994432064365, "mem_median": 577536.0, "protected_insts_median": 621.0, "virt_inst_mean": 13798.0, "protected_insts_mean": 756.4, "mem_std": 54804.44081553158, "guards_mean": 56.0, "protected_insts_std": 539.2383888411506, "guards_median": 60.0, "virt_inst_std": 1169.699021116116, "virt_inst_median": 13830.5, "cpu_mean": 0.013271923685000001, "mem_mean": 603406.336}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0020917754042108633, "cpu_median": 0.06312421600000001, "guards_std": 103.65809182114053, "mem_median": 593920.0, "protected_insts_median": 3426.0, "virt_inst_mean": 54496.0, "protected_insts_mean": 3156.8, "mem_std": 69606.4608524633, "guards_mean": 255.0, "protected_insts_std": 1563.3171655169656, "guards_median": 300.0, "virt_inst_std": 0.0, "virt_inst_median": 54496.0, "cpu_mean": 0.063496109139, "mem_mean": 638427.136}, "coverage": "100"}]}, {"program": "basicmath_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.007600740514298243, "cpu_median": 0.2768228275, "guards_std": 0, "mem_median": 16859136.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 50699.435790112424, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.2792389997466666, "mem_mean": 16875274.24}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.01324071716451875, "cpu_median": 0.277836193, "guards_std": 0.0, "mem_median": 16859136.0, "protected_insts_median": 0.0, "virt_inst_mean": 19.9, "protected_insts_mean": 0.0, "mem_std": 50451.47868557813, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 56.76345655437132, "virt_inst_median": 0.0, "cpu_mean": 0.284629305378, "mem_mean": 16877174.784}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.10349511393370132, "cpu_median": 0.34000636100000003, "guards_std": 1.1135528725660044, "mem_median": 16863232.0, "protected_insts_median": 33.0, "virt_inst_mean": 320.1, "protected_insts_mean": 57.8, "mem_std": 54124.759121715666, "guards_mean": 1.4, "protected_insts_std": 69.84382578295664, "guards_median": 1.0, "virt_inst_std": 211.56438736233468, "virt_inst_median": 393.0, "cpu_mean": 0.39879118655, "mem_mean": 16881238.016}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.059827077360807585, "cpu_median": 0.310057514, "guards_std": 0.5, "mem_median": 16863232.0, "protected_insts_median": 4.5, "virt_inst_mean": 218.6, "protected_insts_mean": 76.9, "mem_std": 55615.67910410531, "guards_mean": 0.5, "protected_insts_std": 92.38230350018343, "guards_median": 0.5, "virt_inst_std": 213.0944391578532, "virt_inst_median": 194.5, "cpu_mean": 0.33053571173, "mem_mean": 16885379.072}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.015422449680022038, "cpu_median": 0.5700414385, "guards_std": 0.0, "mem_median": 16863232.0, "protected_insts_median": 57.0, "virt_inst_mean": 649.0, "protected_insts_mean": 91.0, "mem_std": 51943.833025082, "guards_mean": 4.0, "protected_insts_std": 82.711546956879, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 649.0, "cpu_mean": 0.571988130829, "mem_mean": 16877998.08}, "coverage": "100"}]}, {"program": "qsort_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00027169753804740177, "cpu_median": 0.0023547535, "guards_std": 0, "mem_median": 339968.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 49787.954114287524, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0025000068966666666, "mem_mean": 361922.56}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00029902332526562654, "cpu_median": 0.0024018670000000002, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 10.7, "protected_insts_mean": 0.0, "mem_std": 45362.58809230638, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 23.46081840004734, "virt_inst_median": 0.0, "cpu_mean": 0.002521425854, "mem_mean": 357081.088}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00033566546945963563, "cpu_median": 0.0024604235, "guards_std": 0.45825756949558394, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 57.8, "protected_insts_mean": 22.5, "mem_std": 44698.035168557464, "guards_mean": 0.3, "protected_insts_std": 34.3693177121688, "guards_median": 0.0, "virt_inst_std": 43.402304086303985, "virt_inst_median": 75.0, "cpu_mean": 0.0025758206019999997, "mem_mean": 357969.92}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00031961516647885304, "cpu_median": 0.002413163, "guards_std": 0.30000000000000004, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 40.7, "protected_insts_mean": 7.5, "mem_std": 43341.235182694094, "guards_mean": 0.1, "protected_insts_std": 22.5, "guards_median": 0.0, "virt_inst_std": 41.69424420708451, "virt_inst_median": 37.5, "cpu_mean": 0.0025301013619999997, "mem_mean": 356065.28}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00030602914112299353, "cpu_median": 0.0025115240000000002, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 75.0, "virt_inst_mean": 107.0, "protected_insts_mean": 75.0, "mem_std": 44436.71076810686, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 107.0, "cpu_mean": 0.002651232911, "mem_mean": 356552.704}, "coverage": "100"}]}, {"program": "rawdaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002862338810420632, "cpu_median": 0.0023656375, "guards_std": 0, "mem_median": 348160.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 20846.91873270058, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024460975366666668, "mem_mean": 349743.7866666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00029411349514541207, "cpu_median": 0.0023299180000000003, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 74.3, "protected_insts_mean": 0.0, "mem_std": 19936.638240929584, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 99.4897482155825, "virt_inst_median": 17.0, "cpu_mean": 0.0024376833919999997, "mem_mean": 349442.048}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00028465333825806105, "cpu_median": 0.0023082959999999996, "guards_std": 0.66332495807108, "mem_median": 348160.0, "protected_insts_median": 89.0, "virt_inst_mean": 223.2, "protected_insts_mean": 98.4, "mem_std": 18773.926077236374, "guards_mean": 0.6, "protected_insts_std": 99.73785640367453, "guards_median": 0.5, "virt_inst_std": 129.76578902006491, "virt_inst_median": 225.0, "cpu_mean": 0.0024281118739999997, "mem_mean": 349294.592}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0002677038436174095, "cpu_median": 0.0023220875, "guards_std": 0.30000000000000004, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 105.2, "protected_insts_mean": 17.8, "mem_std": 21670.789461261076, "guards_mean": 0.1, "protected_insts_std": 53.4, "guards_median": 0.0, "virt_inst_std": 129.6316319422077, "virt_inst_median": 34.0, "cpu_mean": 0.0024300605869999998, "mem_mean": 349835.264}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00028913409320050686, "cpu_median": 0.0023119574999999996, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 178.0, "virt_inst_mean": 437.0, "protected_insts_mean": 182.7, "mem_std": 17963.552389424985, "guards_mean": 2.0, "protected_insts_std": 14.1, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.002432617525, "mem_mean": 345423.872}, "coverage": "100"}]}, {"program": "rawcaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002975367821305872, "cpu_median": 0.0022907175, "guards_std": 0, "mem_median": 348160.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 13770.596595329083, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024253682866666668, "mem_mean": 348255.5733333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00031385784054288656, "cpu_median": 0.0023000549999999996, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 35.6, "protected_insts_mean": 0.0, "mem_std": 20475.811411673043, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 71.2, "virt_inst_median": 0.0, "cpu_mean": 0.0024317216999999998, "mem_mean": 349655.04}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0002831709094190277, "cpu_median": 0.0022910675, "guards_std": 0.48989794855663565, "mem_median": 348160.0, "protected_insts_median": 178.0, "virt_inst_mean": 200.7, "protected_insts_mean": 120.9, "mem_std": 18531.88837081683, "guards_mean": 0.6, "protected_insts_std": 100.37873280730335, "guards_median": 1.0, "virt_inst_std": 141.78861026189657, "virt_inst_median": 235.5, "cpu_mean": 0.002421252906, "mem_mean": 348643.328}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00030579265435315417, "cpu_median": 0.002285265, "guards_std": 0.6000000000000001, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 82.7, "protected_insts_mean": 17.8, "mem_std": 15903.86396400573, "guards_mean": 0.2, "protected_insts_std": 53.4, "guards_median": 0.0, "virt_inst_std": 136.7845385999456, "virt_inst_median": 0.0, "cpu_mean": 0.002418811872, "mem_mean": 348385.28}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002810003780185262, "cpu_median": 0.0023149335, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 201.5, "virt_inst_mean": 437.0, "protected_insts_mean": 201.5, "mem_std": 17327.844191979108, "guards_mean": 2.0, "protected_insts_std": 23.5, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.002426323269, "mem_mean": 345636.864}, "coverage": "100"}]}, {"program": "tetris", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00031836650478220057, "cpu_median": 0.003116166, "guards_std": 0, "mem_median": 352256.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 48575.25975673716, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00325831228, "mem_mean": 373200.2133333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0014017597648319248, "cpu_median": 0.003313575, "guards_std": 0.806225774829855, "mem_median": 352256.0, "protected_insts_median": 0.0, "virt_inst_mean": 64.6, "protected_insts_mean": 36.5, "mem_std": 49420.39081999996, "guards_mean": 0.5, "protected_insts_std": 96.48963674923851, "guards_median": 0.0, "virt_inst_std": 96.58177881981672, "virt_inst_median": 27.5, "cpu_mean": 0.003766062638, "mem_mean": 374161.408}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0022655365014228987, "cpu_median": 0.0062860555, "guards_std": 1.6852299546352716, "mem_median": 356352.0, "protected_insts_median": 20.0, "virt_inst_mean": 309.9, "protected_insts_mean": 54.3, "mem_std": 60549.781916354936, "guards_mean": 5.6, "protected_insts_std": 91.19654598722474, "guards_median": 6.0, "virt_inst_std": 154.56484076270385, "virt_inst_median": 239.5, "cpu_mean": 0.005739245265999999, "mem_mean": 390946.816}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0016136471631231196, "cpu_median": 0.00342601, "guards_std": 1.3, "mem_median": 352256.0, "protected_insts_median": 13.0, "virt_inst_mean": 167.8, "protected_insts_mean": 75.8, "mem_std": 50211.28007029496, "guards_mean": 2.1, "protected_insts_std": 125.2196470207451, "guards_median": 2.5, "virt_inst_std": 168.14743530604323, "virt_inst_median": 88.5, "cpu_mean": 0.003903297363, "mem_mean": 374456.32}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0006764027447286098, "cpu_median": 0.008314968499999999, "guards_std": 0.0, "mem_median": 419840.0, "protected_insts_median": 21.0, "virt_inst_mean": 669.0, "protected_insts_mean": 26.0, "mem_std": 67460.74695707423, "guards_mean": 10.0, "protected_insts_std": 11.575836902790225, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 669.0, "cpu_mean": 0.008405778072, "mem_mean": 416112.64}, "coverage": "100"}]}, {"program": "susan", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00030274577471191565, "cpu_median": 0.0023261009999999997, "guards_std": 0, "mem_median": 335872.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 14212.037922306099, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002447313426666667, "mem_mean": 336936.96}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00030523728526327804, "cpu_median": 0.0023336265, "guards_std": 1.42828568570857, "mem_median": 335872.0, "protected_insts_median": 276.0, "virt_inst_mean": 1131.8, "protected_insts_mean": 500.9, "mem_std": 16839.886448840916, "guards_mean": 1.4, "protected_insts_std": 787.2430946029313, "guards_median": 1.0, "virt_inst_std": 1189.7035597156125, "virt_inst_median": 562.0, "cpu_mean": 0.002459480332, "mem_mean": 337088.512}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00026343882038615626, "cpu_median": 0.0023549635, "guards_std": 1.2806248474865698, "mem_median": 335872.0, "protected_insts_median": 128.5, "virt_inst_mean": 5995.8, "protected_insts_mean": 137.1, "mem_std": 21087.152811777694, "guards_mean": 8.4, "protected_insts_std": 66.74196580862748, "guards_median": 9.0, "virt_inst_std": 2209.530619837616, "virt_inst_median": 5803.5, "cpu_mean": 0.0024597378170000002, "mem_mean": 338169.856}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0002930067603161147, "cpu_median": 0.002351821, "guards_std": 2.4, "mem_median": 335872.0, "protected_insts_median": 627.0, "virt_inst_mean": 3552.0, "protected_insts_mean": 963.2, "mem_std": 19094.43922969659, "guards_mean": 3.8, "protected_insts_std": 894.5420951525982, "guards_median": 3.0, "virt_inst_std": 2051.237090148284, "virt_inst_median": 3319.0, "cpu_mean": 0.00247024603, "mem_mean": 337989.632}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00028910862264027874, "cpu_median": 0.0023410699999999998, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 744.5, "virt_inst_mean": 12996.0, "protected_insts_mean": 1268.9, "mem_std": 27808.040534580356, "guards_mean": 10.0, "protected_insts_std": 1099.959221971433, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 12996.0, "cpu_mean": 0.002465646173, "mem_mean": 340525.056}, "coverage": "100"}]}, {"program": "cjpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00039618622742663534, "cpu_median": 0.006883226500000001, "guards_std": 0, "mem_median": 585728.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 60667.9087588246, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0070062694800000005, "mem_mean": 621813.76}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.02820622645453292, "cpu_median": 0.0207501025, "guards_std": 11.180339887498949, "mem_median": 593920.0, "protected_insts_median": 239.0, "virt_inst_mean": 5466.3, "protected_insts_mean": 308.2, "mem_std": 66922.77085649098, "guards_mean": 25.0, "protected_insts_std": 215.3447468595415, "guards_median": 20.0, "virt_inst_std": 1180.7396876534642, "virt_inst_median": 5775.0, "cpu_mean": 0.031315937254000004, "mem_mean": 638095.36}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.02577007607668065, "cpu_median": 0.135172014, "guards_std": 60.860496218811754, "mem_median": 688128.0, "protected_insts_median": 1849.5, "virt_inst_mean": 28871.4, "protected_insts_mean": 1772.5, "mem_std": 64673.401031149864, "guards_mean": 114.0, "protected_insts_std": 941.6055702893862, "guards_median": 115.0, "virt_inst_std": 1260.8554397709518, "virt_inst_median": 28867.0, "cpu_mean": 0.139710819896, "mem_mean": 647380.992}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.040923344715149995, "cpu_median": 0.0784808595, "guards_std": 24.576411454889016, "mem_median": 602112.0, "protected_insts_median": 893.0, "virt_inst_mean": 14125.2, "protected_insts_mean": 999.0, "mem_std": 63996.66727655421, "guards_mean": 76.0, "protected_insts_std": 493.26159388300243, "guards_median": 85.0, "virt_inst_std": 1565.3549629397162, "virt_inst_median": 13899.5, "cpu_mean": 0.075455202589, "mem_mean": 637546.496}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.005993610745683617, "cpu_median": 0.20652414749999998, "guards_std": 74.86654793697917, "mem_median": 696320.0, "protected_insts_median": 2113.0, "virt_inst_mean": 56735.0, "protected_insts_mean": 2198.9, "mem_std": 62067.310654832276, "guards_mean": 145.0, "protected_insts_std": 1216.6847126515563, "guards_median": 150.0, "virt_inst_std": 0.0, "virt_inst_median": 56735.0, "cpu_mean": 0.207339123898, "mem_mean": 658522.112}, "coverage": "100"}]}, {"program": "search_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002704059776762353, "cpu_median": 0.0023989140000000003, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 12289.903734012276, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024779712633333333, "mem_mean": 343968.4266666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003054539332654562, "cpu_median": 0.002308043, "guards_std": 0.66332495807108, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 87.7, "protected_insts_mean": 20.4, "mem_std": 15519.349421217888, "guards_mean": 0.4, "protected_insts_std": 32.51830253872425, "guards_median": 0.0, "virt_inst_std": 95.15361264818063, "virt_inst_median": 53.5, "cpu_mean": 0.002450125332, "mem_mean": 344895.488}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00038547147390109314, "cpu_median": 0.0027177119999999997, "guards_std": 1.7, "mem_median": 344064.0, "protected_insts_median": 66.5, "virt_inst_mean": 505.4, "protected_insts_mean": 73.7, "mem_std": 13489.96255486219, "guards_mean": 4.9, "protected_insts_std": 22.578972518695352, "guards_median": 6.0, "virt_inst_std": 152.59305357715337, "virt_inst_median": 579.5, "cpu_mean": 0.002696435378, "mem_mean": 344477.696}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003158387278487718, "cpu_median": 0.0023414079999999997, "guards_std": 1.4866068747318506, "mem_median": 344064.0, "protected_insts_median": 77.0, "virt_inst_mean": 246.6, "protected_insts_mean": 61.3, "mem_std": 15783.753573618158, "guards_mean": 1.7, "protected_insts_std": 41.80203344336253, "guards_median": 1.0, "virt_inst_std": 166.8335697634022, "virt_inst_median": 214.0, "cpu_mean": 0.002471942191, "mem_mean": 344641.536}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00028920393358774105, "cpu_median": 0.0028842325, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 107.0, "virt_inst_mean": 873.0, "protected_insts_mean": 91.3, "mem_std": 13899.27010129899, "guards_mean": 9.0, "protected_insts_std": 36.59795076230362, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.002979005074, "mem_mean": 344530.944}, "coverage": "100"}]}, {"program": "bitcnts", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.000261314559336922, "cpu_median": 0.002438192, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 14431.489372193479, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0025395554166666666, "mem_mean": 343490.56}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0010465849908564576, "cpu_median": 0.0028321055000000003, "guards_std": 1.0999999999999999, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 66.3, "protected_insts_mean": 16.2, "mem_std": 22748.4273262708, "guards_mean": 0.7, "protected_insts_std": 25.93376177880872, "guards_median": 0.0, "virt_inst_std": 59.5215087174376, "virt_inst_median": 44.5, "cpu_mean": 0.003198809073, "mem_mean": 346341.376}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0015978831283118098, "cpu_median": 0.004829511, "guards_std": 1.4317821063276353, "mem_median": 344064.0, "protected_insts_median": 49.0, "virt_inst_mean": 376.5, "protected_insts_mean": 54.7, "mem_std": 45355.68233870592, "guards_mean": 6.5, "protected_insts_std": 27.723816476091454, "guards_median": 7.0, "virt_inst_std": 82.53029746705145, "virt_inst_median": 362.0, "cpu_mean": 0.0051513732660000006, "mem_mean": 360468.48}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0010928182035217253, "cpu_median": 0.003423301, "guards_std": 2.1540659228538015, "mem_median": 344064.0, "protected_insts_median": 39.5, "virt_inst_mean": 222.8, "protected_insts_mean": 39.3, "mem_std": 28009.285097756852, "guards_mean": 3.4, "protected_insts_std": 20.8568933448872, "guards_median": 3.0, "virt_inst_std": 124.27051138544493, "virt_inst_median": 186.5, "cpu_mean": 0.003854021176, "mem_mean": 349057.024}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0006087087645562647, "cpu_median": 0.0072391425, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 32.5, "virt_inst_mean": 705.0, "protected_insts_mean": 39.5, "mem_std": 62277.013838886785, "guards_mean": 10.0, "protected_insts_std": 29.910700426436023, "guards_median": 10.0, "virt_inst_std": 0.0, "virt_inst_median": 705.0, "cpu_mean": 0.007322188813, "mem_mean": 384462.848}, "coverage": "100"}]}, {"program": "say", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003223898853396148, "cpu_median": 0.002507049, "guards_std": 0, "mem_median": 327680.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 15538.813019527013, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0025862141733333337, "mem_mean": 328444.58666666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003066832791570786, "cpu_median": 0.0024775904999999997, "guards_std": 2.244994432064365, "mem_median": 327680.0, "protected_insts_median": 67.5, "virt_inst_mean": 813.7, "protected_insts_mean": 135.4, "mem_std": 19132.04901382139, "guards_mean": 6.4, "protected_insts_std": 181.9731848377667, "guards_median": 6.0, "virt_inst_std": 466.4440052139164, "virt_inst_median": 723.5, "cpu_mean": 0.002580719463, "mem_mean": 328441.856}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00028130936192546414, "cpu_median": 0.0024628045, "guards_std": 8.717797887081348, "mem_median": 327680.0, "protected_insts_median": 99.0, "virt_inst_mean": 3933.3, "protected_insts_mean": 155.8, "mem_std": 20093.82506284117, "guards_mean": 18.0, "protected_insts_std": 167.57135793446324, "guards_median": 20.0, "virt_inst_std": 581.6153453959068, "virt_inst_median": 4007.5, "cpu_mean": 0.002589260332, "mem_mean": 329363.456}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00028553720531064087, "cpu_median": 0.0024570155, "guards_std": 4.0, "mem_median": 327680.0, "protected_insts_median": 77.0, "virt_inst_mean": 1805.3, "protected_insts_mean": 150.0, "mem_std": 18441.372450888357, "guards_mean": 12.0, "protected_insts_std": 173.50389044629517, "guards_median": 10.0, "virt_inst_std": 642.7817747883025, "virt_inst_median": 1681.5, "cpu_mean": 0.0025809868269999997, "mem_mean": 328503.296}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00033883201710205134, "cpu_median": 0.0025831165, "guards_std": 22.891046284519195, "mem_median": 327680.0, "protected_insts_median": 400.5, "virt_inst_mean": 7447.0, "protected_insts_mean": 432.2, "mem_std": 17949.00476186287, "guards_mean": 46.0, "protected_insts_std": 230.6975509189467, "guards_median": 45.0, "virt_inst_std": 0.0, "virt_inst_median": 7447.0, "cpu_mean": 0.002666706928, "mem_mean": 329490.432}, "coverage": "100"}]}]

==> figures/eval/eval-unopt-conn20.json <==
[{"program": "sha", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00043890645815229754, "cpu_median": 0.0039961449999999996, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 31063.283748288213, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.004114103786666667, "mem_mean": 350412.8}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003587486141717977, "cpu_median": 0.0040117304999999995, "guards_std": 0.30000000000000004, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 28.1, "protected_insts_mean": 2.5, "mem_std": 31543.633741342102, "guards_mean": 0.1, "protected_insts_std": 7.5, "guards_median": 0.0, "virt_inst_std": 34.79497090097936, "virt_inst_median": 12.5, "cpu_mean": 0.004105359932000001, "mem_mean": 354004.992}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.04780536293578931, "cpu_median": 0.0526084255, "guards_std": 1.2489995996796797, "mem_median": 352256.0, "protected_insts_median": 25.0, "virt_inst_mean": 259.9, "protected_insts_mean": 90.5, "mem_std": 58878.882885541774, "guards_mean": 1.8, "protected_insts_std": 114.02477800899241, "guards_median": 2.0, "virt_inst_std": 134.68812122826571, "virt_inst_median": 330.5, "cpu_mean": 0.054399118059, "mem_mean": 385417.216}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.041708705802840855, "cpu_median": 0.004369283, "guards_std": 1.004987562112089, "mem_median": 348160.0, "protected_insts_median": 25.0, "virt_inst_mean": 141.0, "protected_insts_mean": 46.9, "mem_std": 53311.03966620287, "guards_mean": 1.3, "protected_insts_std": 89.79136929571796, "guards_median": 1.5, "virt_inst_std": 143.1928769178132, "virt_inst_median": 101.0, "cpu_mean": 0.026601377214, "mem_mean": 374181.888}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.006129281783142794, "cpu_median": 0.109244438, "guards_std": 0.0, "mem_median": 360448.0, "protected_insts_median": 27.5, "virt_inst_mean": 666.0, "protected_insts_mean": 68.5, "mem_std": 58375.849276569024, "guards_mean": 7.0, "protected_insts_std": 84.41356526056697, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 666.0, "cpu_mean": 0.108937302299, "mem_mean": 393793.536}, "coverage": "100"}]}, {"program": "qsort_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002928919474938112, "cpu_median": 0.002329167, "guards_std": 0, "mem_median": 335872.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 16292.14571680477, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024474212566666666, "mem_mean": 335175.68}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00027736041467839247, "cpu_median": 0.0023351095, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 39.3, "protected_insts_mean": 0.0, "mem_std": 16265.891604200984, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 60.0317416039215, "virt_inst_median": 0.0, "cpu_mean": 0.002446171776, "mem_mean": 336719.872}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00030160985219080766, "cpu_median": 0.0023684985, "guards_std": 0.5, "mem_median": 335872.0, "protected_insts_median": 65.5, "virt_inst_mean": 122.3, "protected_insts_mean": 65.5, "mem_std": 14377.367843787819, "guards_mean": 0.5, "protected_insts_std": 65.5, "guards_median": 0.5, "virt_inst_std": 63.00007936502938, "virt_inst_median": 148.5, "cpu_mean": 0.002488155119, "mem_mean": 336285.696}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0003245462048058368, "cpu_median": 0.0023568060000000004, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 0.0, "virt_inst_mean": 40.2, "protected_insts_mean": 0.0, "mem_std": 16801.140941067068, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 48.02249472903298, "virt_inst_median": 35.0, "cpu_mean": 0.002483888816, "mem_mean": 336977.92}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002946710734078603, "cpu_median": 0.0024094345, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 131.0, "virt_inst_mean": 166.0, "protected_insts_mean": 131.0, "mem_std": 15015.052753074162, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 166.0, "cpu_mean": 0.0025157836529999997, "mem_mean": 337080.32}, "coverage": "100"}]}, {"program": "dijkstra_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0005642580489123132, "cpu_median": 0.0085114835, "guards_std": 0, "mem_median": 454656.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 74881.1076427859, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00868690973, "mem_mean": 421492.05333333334}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.05006024350241242, "cpu_median": 0.009023680999999999, "guards_std": 0.30000000000000004, "mem_median": 458752.0, "protected_insts_median": 0.0, "virt_inst_mean": 32.4, "protected_insts_mean": 6.2, "mem_std": 75719.67999307593, "guards_mean": 0.1, "protected_insts_std": 18.6, "guards_median": 0.0, "virt_inst_std": 41.7880365655052, "virt_inst_median": 14.0, "cpu_mean": 0.030350929384999996, "mem_mean": 423604.224}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.08678431855487864, "cpu_median": 0.1202103755, "guards_std": 1.1874342087037917, "mem_median": 454656.0, "protected_insts_median": 40.0, "virt_inst_mean": 171.7, "protected_insts_mean": 56.6, "mem_std": 70502.85305719354, "guards_mean": 2.3, "protected_insts_std": 49.24875632947496, "guards_median": 2.0, "virt_inst_std": 80.1337007756412, "virt_inst_median": 176.5, "cpu_mean": 0.114629633848, "mem_mean": 419815.424}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.07602136939141198, "cpu_median": 0.010507358500000001, "guards_std": 0.8717797887081348, "mem_median": 462848.0, "protected_insts_median": 1.5, "virt_inst_mean": 87.0, "protected_insts_mean": 25.1, "mem_std": 75592.794822882, "guards_mean": 0.8, "protected_insts_std": 41.755119446601995, "guards_median": 0.5, "virt_inst_std": 57.18216505170122, "virt_inst_median": 86.0, "cpu_mean": 0.065507351222, "mem_mean": 426692.608}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.01181944023664554, "cpu_median": 0.2289455185, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 62.0, "virt_inst_mean": 338.0, "protected_insts_mean": 46.5, "mem_std": 65835.18918907439, "guards_mean": 5.0, "protected_insts_std": 39.882953752198446, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 0.232665830861, "mem_mean": 428265.472}, "coverage": "100"}]}, {"program": "fft", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0009141579607691585, "cpu_median": 0.017007437, "guards_std": 0, "mem_median": 737280.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 37927.10953009382, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0171127902, "mem_mean": 746332.16}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.013589604731849494, "cpu_median": 0.0170522935, "guards_std": 0.30000000000000004, "mem_median": 737280.0, "protected_insts_median": 0.0, "virt_inst_mean": 39.1, "protected_insts_mean": 1.4, "mem_std": 34866.3470471883, "guards_mean": 0.1, "protected_insts_std": 4.2, "guards_median": 0.0, "virt_inst_std": 106.14749172731307, "virt_inst_median": 0.0, "cpu_mean": 0.021607679856, "mem_mean": 742060.032}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.017055070095115976, "cpu_median": 0.051979172000000004, "guards_std": 1.1135528725660044, "mem_median": 733184.0, "protected_insts_median": 37.0, "virt_inst_mean": 447.8, "protected_insts_mean": 126.2, "mem_std": 32224.468534047603, "guards_mean": 2.4, "protected_insts_std": 150.61792721983664, "guards_median": 2.5, "virt_inst_std": 201.08147602402363, "virt_inst_median": 414.0, "cpu_mean": 0.049633830645, "mem_mean": 733876.224}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.01950649120922684, "cpu_median": 0.022479103, "guards_std": 0.7999999999999999, "mem_median": 733184.0, "protected_insts_median": 0.0, "virt_inst_mean": 186.2, "protected_insts_mean": 75.3, "mem_std": 36497.24728318803, "guards_mean": 0.6, "protected_insts_std": 140.60444516443994, "guards_median": 0.0, "virt_inst_std": 220.75588327380993, "virt_inst_median": 36.0, "cpu_mean": 0.03131986806, "mem_mean": 738848.768}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001802495346179369, "cpu_median": 0.057891789, "guards_std": 0.0, "mem_median": 733184.0, "protected_insts_median": 33.5, "virt_inst_mean": 760.0, "protected_insts_mean": 158.6, "mem_std": 28059.767806473665, "guards_mean": 6.0, "protected_insts_std": 161.26264291521454, "guards_median": 6.0, "virt_inst_std": 0.0, "virt_inst_median": 760.0, "cpu_mean": 0.058160708659, "mem_mean": 736489.472}, "coverage": "100"}]}, {"program": "patricia", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0010205415316061372, "cpu_median": 0.017573031000000003, "guards_std": 0, "mem_median": 1912832.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 51351.511687238795, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0178653706, "mem_mean": 1903179.0933333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0027347098568636834, "cpu_median": 0.018353902, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 0.0, "virt_inst_mean": 107.3, "protected_insts_mean": 0.0, "mem_std": 50521.98676542102, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 143.33879446960617, "virt_inst_median": 0.0, "cpu_mean": 0.019585857536, "mem_mean": 1903378.432}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.008912629104625676, "cpu_median": 0.041999896999999994, "guards_std": 1.044030650891055, "mem_median": 1912832.0, "protected_insts_median": 105.0, "virt_inst_mean": 539.8, "protected_insts_mean": 120.7, "mem_std": 45978.62152557842, "guards_mean": 2.1, "protected_insts_std": 118.68786795624901, "guards_median": 2.0, "virt_inst_std": 295.91343328750725, "virt_inst_median": 492.5, "cpu_mean": 0.037360306653999996, "mem_mean": 1919287.296}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.006917328674782893, "cpu_median": 0.023321567, "guards_std": 0.48989794855663565, "mem_median": 1912832.0, "protected_insts_median": 58.5, "virt_inst_mean": 324.8, "protected_insts_mean": 87.0, "mem_std": 49214.76099766817, "guards_mean": 0.6, "protected_insts_std": 92.990322077085, "guards_median": 1.0, "virt_inst_std": 212.06923397796297, "virt_inst_median": 335.5, "cpu_mean": 0.024563237983, "mem_mean": 1913057.28}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.002785494941745104, "cpu_median": 0.0508896525, "guards_std": 0.0, "mem_median": 1912832.0, "protected_insts_median": 122.0, "virt_inst_mean": 1201.0, "protected_insts_mean": 168.3, "mem_std": 42769.982269231026, "guards_mean": 5.0, "protected_insts_std": 139.82349587962676, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 1201.0, "cpu_mean": 0.051767619557, "mem_mean": 1920315.392}, "coverage": "100"}]}, {"program": "toast", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00047867356087790764, "cpu_median": 0.00520642, "guards_std": 0, "mem_median": 339968.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 55535.919771612076, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.005277371526666666, "mem_mean": 371589.12}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.04566891471668223, "cpu_median": 0.0138010555, "guards_std": 2.72213151776324, "mem_median": 352256.0, "protected_insts_median": 65.0, "virt_inst_mean": 1305.9, "protected_insts_mean": 250.9, "mem_std": 67632.90542590711, "guards_mean": 8.3, "protected_insts_std": 404.11494651893287, "guards_median": 8.0, "virt_inst_std": 866.7494966828651, "virt_inst_median": 1267.5, "cpu_mean": 0.039017792488, "mem_mean": 397565.952}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.060672708026872316, "cpu_median": 0.093187567, "guards_std": 9.797958971132712, "mem_median": 458752.0, "protected_insts_median": 110.5, "virt_inst_mean": 7161.1, "protected_insts_mean": 435.9, "mem_std": 75563.37290458292, "guards_mean": 32.0, "protected_insts_std": 540.7558506387148, "guards_median": 40.0, "virt_inst_std": 1820.316480725261, "virt_inst_median": 7145.0, "cpu_mean": 0.11352234565899999, "mem_mean": 436211.712}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.06202024708975664, "cpu_median": 0.0604922665, "guards_std": 2.0124611797498106, "mem_median": 458752.0, "protected_insts_median": 98.5, "virt_inst_mean": 4137.4, "protected_insts_mean": 235.3, "mem_std": 68917.92059105393, "guards_mean": 18.5, "protected_insts_std": 289.1027671953349, "guards_median": 20.0, "virt_inst_std": 1607.3807389663473, "virt_inst_median": 3828.5, "cpu_mean": 0.078612181398, "mem_mean": 430211.072}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0061814255897453055, "cpu_median": 0.249370319, "guards_std": 18.33030277982336, "mem_median": 462848.0, "protected_insts_median": 249.0, "virt_inst_mean": 15374.0, "protected_insts_mean": 498.0, "mem_std": 73995.5495067076, "guards_mean": 52.0, "protected_insts_std": 449.86664690772534, "guards_median": 50.0, "virt_inst_std": 0.0, "virt_inst_median": 15374.0, "cpu_mean": 0.250085927357, "mem_mean": 453967.872}, "coverage": "100"}]}, {"program": "bf", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0005632497011797058, "cpu_median": 0.0091675365, "guards_std": 0, "mem_median": 716800.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 43043.35193834028, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.009284089453333332, "mem_mean": 724186.4533333334}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.024155405853168846, "cpu_median": 0.0093896675, "guards_std": 0.30000000000000004, "mem_median": 720896.0, "protected_insts_median": 0.0, "virt_inst_mean": 159.5, "protected_insts_mean": 0.2, "mem_std": 39279.83082878764, "guards_mean": 0.1, "protected_insts_std": 0.6000000000000001, "guards_median": 0.0, "virt_inst_std": 170.47536478916828, "virt_inst_median": 93.5, "cpu_mean": 0.020677018641, "mem_mean": 726495.232}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.07068563241846829, "cpu_median": 0.110257254, "guards_std": 0.7810249675906654, "mem_median": 720896.0, "protected_insts_median": 427.0, "virt_inst_mean": 1748.7, "protected_insts_mean": 600.0, "mem_std": 37778.21071509745, "guards_mean": 2.3, "protected_insts_std": 396.3950050139381, "guards_median": 2.0, "virt_inst_std": 781.677305542383, "virt_inst_median": 1685.5, "cpu_mean": 0.106647561308, "mem_mean": 725876.736}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.07805509231179834, "cpu_median": 0.0987857605, "guards_std": 1.345362404707371, "mem_median": 720896.0, "protected_insts_median": 181.5, "virt_inst_mean": 1293.8, "protected_insts_mean": 207.3, "mem_std": 39185.49243903412, "guards_mean": 1.7, "protected_insts_std": 207.3432178779909, "guards_median": 2.0, "virt_inst_std": 776.0428854129133, "virt_inst_median": 1397.0, "cpu_mean": 0.109497435336, "mem_mean": 726917.12}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.013155689071459776, "cpu_median": 0.248234051, "guards_std": 0.0, "mem_median": 720896.0, "protected_insts_median": 274.0, "virt_inst_mean": 3667.0, "protected_insts_mean": 425.4, "mem_std": 36688.95623272289, "guards_mean": 7.0, "protected_insts_std": 386.0399461195694, "guards_median": 7.0, "virt_inst_std": 0.0, "virt_inst_median": 3667.0, "cpu_mean": 0.251999017, "mem_mean": 723341.312}, "coverage": "100"}]}, {"program": "dijkstra_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0009060347124989492, "cpu_median": 0.03275856, "guards_std": 0, "mem_median": 466944.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 65760.1500079392, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.03283561011333333, "mem_mean": 433152.0}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.2671624581962636, "cpu_median": 0.0349910535, "guards_std": 0.30000000000000004, "mem_median": 466944.0, "protected_insts_median": 0.0, "virt_inst_mean": 36.6, "protected_insts_mean": 0.3, "mem_std": 71050.93445264135, "guards_mean": 0.1, "protected_insts_std": 0.9000000000000001, "guards_median": 0.0, "virt_inst_std": 39.88784275941731, "virt_inst_median": 29.5, "cpu_mean": 0.151063824796, "mem_mean": 434286.592}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.48780353994585063, "cpu_median": 0.3018399595, "guards_std": 1.4317821063276353, "mem_median": 466944.0, "protected_insts_median": 40.0, "virt_inst_mean": 132.8, "protected_insts_mean": 42.6, "mem_std": 72139.88692634377, "guards_mean": 1.5, "protected_insts_std": 41.53841595439094, "guards_median": 1.5, "virt_inst_std": 105.5677981204496, "virt_inst_median": 119.5, "cpu_mean": 0.510341949992, "mem_mean": 433209.344}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.09010603182214726, "cpu_median": 0.033923996, "guards_std": 0.66332495807108, "mem_median": 466944.0, "protected_insts_median": 1.5, "virt_inst_mean": 55.9, "protected_insts_mean": 18.7, "mem_std": 73285.05589757912, "guards_mean": 0.6, "protected_insts_std": 28.646291208461875, "guards_median": 0.5, "virt_inst_std": 39.880947832266976, "virt_inst_median": 73.5, "cpu_mean": 0.080973955593, "mem_mean": 433000.448}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.06281401313429999, "cpu_median": 1.1553313075, "guards_std": 0.0, "mem_median": 466944.0, "protected_insts_median": 79.0, "virt_inst_mean": 338.0, "protected_insts_mean": 73.5, "mem_std": 65599.86596875283, "guards_mean": 5.0, "protected_insts_std": 34.62730136756256, "guards_median": 5.0, "virt_inst_std": 0.0, "virt_inst_median": 338.0, "cpu_mean": 1.1718815698640002, "mem_mean": 437444.608}, "coverage": "100"}]}, {"program": "snake", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0006192714588920166, "cpu_median": 0.009840266, "guards_std": 0, "mem_median": 1183744.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 56044.07121559326, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.009974490199999998, "mem_mean": 1207446.1866666668}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0005604921639332569, "cpu_median": 0.010017531, "guards_std": 0.9433981132056605, "mem_median": 1187840.0, "protected_insts_median": 14.0, "virt_inst_mean": 167.8, "protected_insts_mean": 105.9, "mem_std": 58986.66295705835, "guards_mean": 0.9, "protected_insts_std": 137.61573311217, "guards_median": 0.5, "virt_inst_std": 215.14357996463667, "virt_inst_median": 72.5, "cpu_mean": 0.010092487205000002, "mem_mean": 1214279.68}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0005276442685093407, "cpu_median": 0.0103749185, "guards_std": 1.445683229480096, "mem_median": 1187840.0, "protected_insts_median": 39.5, "virt_inst_mean": 491.3, "protected_insts_mean": 98.6, "mem_std": 57856.82629866578, "guards_mean": 3.9, "protected_insts_std": 115.48090751288717, "guards_median": 4.0, "virt_inst_std": 237.8142342249513, "virt_inst_median": 565.0, "cpu_mean": 0.010422675406, "mem_mean": 1214357.504}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0006289890985928918, "cpu_median": 0.0101597965, "guards_std": 1.4142135623730951, "mem_median": 1187840.0, "protected_insts_median": 193.5, "virt_inst_mean": 331.5, "protected_insts_mean": 183.3, "mem_std": 57909.46166490502, "guards_mean": 2.0, "protected_insts_std": 152.50708180278056, "guards_median": 2.0, "virt_inst_std": 193.33714076710663, "virt_inst_median": 405.0, "cpu_mean": 0.010244044124, "mem_mean": 1211633.664}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0006370105138614132, "cpu_median": 0.0108915705, "guards_std": 0.0, "mem_median": 1187840.0, "protected_insts_median": 193.5, "virt_inst_mean": 1124.0, "protected_insts_mean": 182.2, "mem_std": 59289.77063104981, "guards_mean": 12.0, "protected_insts_std": 136.273841950684, "guards_median": 12.0, "virt_inst_std": 0.0, "virt_inst_median": 1124.0, "cpu_mean": 0.011028693780000001, "mem_mean": 1219637.248}, "coverage": "100"}]}, {"program": "2048", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0004204794998629229, "cpu_median": 0.007474075, "guards_std": 0, "mem_median": 671744.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 19290.377157536346, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.007537724886666666, "mem_mean": 675020.8}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00044427864325009543, "cpu_median": 0.007539071, "guards_std": 0.9219544457292888, "mem_median": 671744.0, "protected_insts_median": 0.0, "virt_inst_mean": 48.7, "protected_insts_mean": 12.7, "mem_std": 20170.024509167462, "guards_mean": 0.5, "protected_insts_std": 19.50922858546693, "guards_median": 0.0, "virt_inst_std": 47.93547746711197, "virt_inst_median": 41.0, "cpu_mean": 0.007617069636, "mem_mean": 676892.672}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0007338563779184555, "cpu_median": 0.00934761, "guards_std": 1.374772708486752, "mem_median": 671744.0, "protected_insts_median": 40.5, "virt_inst_mean": 438.5, "protected_insts_mean": 36.4, "mem_std": 23007.54628946807, "guards_mean": 7.9, "protected_insts_std": 19.011575421305828, "guards_median": 8.0, "virt_inst_std": 101.74895576859745, "virt_inst_median": 466.5, "cpu_mean": 0.009363574989, "mem_mean": 677302.272}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0007723781195623731, "cpu_median": 0.0080503815, "guards_std": 1.1357816691600549, "mem_median": 671744.0, "protected_insts_median": 18.5, "virt_inst_mean": 163.6, "protected_insts_mean": 25.4, "mem_std": 23345.538545795338, "guards_mean": 3.1, "protected_insts_std": 12.175385004179539, "guards_median": 3.0, "virt_inst_std": 72.34113629187753, "virt_inst_median": 151.5, "cpu_mean": 0.008180228434, "mem_mean": 676118.528}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0005456812471087867, "cpu_median": 0.011361933500000001, "guards_std": 0.0, "mem_median": 675840.0, "protected_insts_median": 50.0, "virt_inst_mean": 803.0, "protected_insts_mean": 55.7, "mem_std": 23333.533684412225, "guards_mean": 16.0, "protected_insts_std": 43.85669846215057, "guards_median": 16.0, "virt_inst_std": 0.0, "virt_inst_median": 803.0, "cpu_mean": 0.011391663983, "mem_mean": 676433.92}, "coverage": "100"}]}, {"program": "crc", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0022618028181368133, "cpu_median": 0.10845094250000001, "guards_std": 0, "mem_median": 350208.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 59077.21919247497, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.10906191635333333, "mem_mean": 386293.76}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.7172945910601426, "cpu_median": 0.1090996145, "guards_std": 0.30000000000000004, "mem_median": 352256.0, "protected_insts_median": 0.0, "virt_inst_mean": 22.0, "protected_insts_mean": 3.5, "mem_std": 56157.791803570624, "guards_mean": 0.1, "protected_insts_std": 10.5, "guards_median": 0.0, "virt_inst_std": 28.220559881051262, "virt_inst_median": 0.0, "cpu_mean": 0.467638584269, "mem_mean": 383696.896}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.827754362370715, "cpu_median": 0.11049427, "guards_std": 0.8306623862918076, "mem_median": 352256.0, "protected_insts_median": 35.0, "virt_inst_mean": 69.4, "protected_insts_mean": 24.2, "mem_std": 55260.5652247164, "guards_mean": 0.9, "protected_insts_std": 21.81192334481304, "guards_median": 1.0, "virt_inst_std": 34.00941046239996, "virt_inst_median": 68.0, "cpu_mean": 0.784158419867, "mem_mean": 383991.808}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.7119248364081172, "cpu_median": 0.1089473805, "guards_std": 0.45825756949558394, "mem_median": 389120.0, "protected_insts_median": 0.0, "virt_inst_mean": 35.6, "protected_insts_mean": 10.3, "mem_std": 58887.72219886329, "guards_mean": 0.3, "protected_insts_std": 15.735628363684752, "guards_median": 0.0, "virt_inst_std": 37.237615390892046, "virt_inst_median": 34.0, "cpu_mean": 0.4638781295340001, "mem_mean": 393162.752}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.12198045067433451, "cpu_median": 1.8284015435, "guards_std": 0.0, "mem_median": 385024.0, "protected_insts_median": 35.0, "virt_inst_mean": 152.0, "protected_insts_mean": 41.0, "mem_std": 49612.31283145748, "guards_mean": 3.0, "protected_insts_std": 13.007690033207279, "guards_median": 3.0, "virt_inst_std": 0.0, "virt_inst_median": 152.0, "cpu_mean": 1.824130823418, "mem_mean": 382914.56}, "coverage": "100"}]}, {"program": "search_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00029671147435081396, "cpu_median": 0.0027975435, "guards_std": 0, "mem_median": 471040.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 45371.855017829424, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0028840571399999996, "mem_mean": 456581.12}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003566421082146953, "cpu_median": 0.002877167, "guards_std": 0.66332495807108, "mem_median": 471040.0, "protected_insts_median": 0.0, "virt_inst_mean": 131.4, "protected_insts_mean": 27.0, "mem_std": 37354.962185308876, "guards_mean": 0.4, "protected_insts_std": 43.2943414316467, "guards_median": 0.0, "virt_inst_std": 82.05022851887739, "virt_inst_median": 146.0, "cpu_mean": 0.0029589179400000003, "mem_mean": 461119.488}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.006028303615905704, "cpu_median": 0.003870232, "guards_std": 1.469693845669907, "mem_median": 475136.0, "protected_insts_median": 107.0, "virt_inst_mean": 452.6, "protected_insts_mean": 88.0, "mem_std": 32155.472104480377, "guards_mean": 4.2, "protected_insts_std": 52.3201681954483, "guards_median": 4.5, "virt_inst_std": 124.49353396863631, "virt_inst_median": 445.0, "cpu_mean": 0.008323355349, "mem_mean": 477110.272}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.004025389888518646, "cpu_median": 0.0032247969999999997, "guards_std": 1.1135528725660044, "mem_median": 475136.0, "protected_insts_median": 56.0, "virt_inst_mean": 229.3, "protected_insts_mean": 67.5, "mem_std": 28756.47288496307, "guards_mean": 1.6, "protected_insts_std": 49.49595943104851, "guards_median": 1.5, "virt_inst_std": 118.71398401199413, "virt_inst_median": 242.0, "cpu_mean": 0.005131856224, "mem_mean": 469839.872}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0016925336040352762, "cpu_median": 0.016308393999999997, "guards_std": 0.0, "mem_median": 475136.0, "protected_insts_median": 56.0, "virt_inst_mean": 873.0, "protected_insts_mean": 66.0, "mem_std": 34341.30076058133, "guards_mean": 9.0, "protected_insts_std": 42.84156859873364, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.016172894160999998, "mem_mean": 484286.464}, "coverage": "100"}]}, {"program": "basicmath_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0008278838928412474, "cpu_median": 0.0107720235, "guards_std": 0, "mem_median": 745472.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 61321.02647394249, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.010955457573333334, "mem_mean": 784288.4266666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0007622201537931043, "cpu_median": 0.010794103, "guards_std": 0.0, "mem_median": 749568.0, "protected_insts_median": 0.0, "virt_inst_mean": 2.7, "protected_insts_mean": 0.0, "mem_std": 63506.333559341925, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 4.124318125460256, "virt_inst_median": 0.0, "cpu_mean": 0.010964553434, "mem_mean": 794071.04}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.006093423197583992, "cpu_median": 0.020080656500000002, "guards_std": 0.806225774829855, "mem_median": 757760.0, "protected_insts_median": 0.0, "virt_inst_mean": 166.4, "protected_insts_mean": 12.3, "mem_std": 64560.05535827911, "guards_mean": 0.5, "protected_insts_std": 22.50799857828323, "guards_median": 0.0, "virt_inst_std": 149.43306193744408, "virt_inst_median": 190.0, "cpu_mean": 0.017814064687999998, "mem_mean": 797548.544}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.005560878384440314, "cpu_median": 0.013997536500000001, "guards_std": 0.6708203932499369, "mem_median": 753664.0, "protected_insts_median": 0.0, "virt_inst_mean": 140.6, "protected_insts_mean": 31.3, "mem_std": 65207.776608791195, "guards_mean": 0.5, "protected_insts_std": 57.34291586586786, "guards_median": 0.0, "virt_inst_std": 164.1049664086983, "virt_inst_median": 37.5, "cpu_mean": 0.015340876356999999, "mem_mean": 797769.728}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0013095274926890614, "cpu_median": 0.0290573675, "guards_std": 0.0, "mem_median": 749568.0, "protected_insts_median": 33.0, "virt_inst_mean": 538.0, "protected_insts_mean": 72.9, "mem_std": 60883.9491154923, "guards_mean": 4.0, "protected_insts_std": 78.77747139887138, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 538.0, "cpu_mean": 0.029273047516, "mem_mean": 789696.512}, "coverage": "100"}]}, {"program": "djpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00025036574127059656, "cpu_median": 0.0033663585, "guards_std": 0, "mem_median": 581632.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 12163.112441907659, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0034544408933333327, "mem_mean": 583120.2133333334}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.006116393920167193, "cpu_median": 0.0037112625, "guards_std": 8.0, "mem_median": 573440.0, "protected_insts_median": 244.0, "virt_inst_mean": 4885.6, "protected_insts_mean": 254.0, "mem_std": 35121.68432788017, "guards_mean": 24.0, "protected_insts_std": 190.06893486311748, "guards_median": 20.0, "virt_inst_std": 1182.1650646166127, "virt_inst_median": 4797.5, "cpu_mean": 0.005722641998, "mem_mean": 583929.856}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.015221549320380879, "cpu_median": 0.0363030885, "guards_std": 40.792156108742276, "mem_median": 593920.0, "protected_insts_median": 523.0, "virt_inst_mean": 26599.9, "protected_insts_mean": 680.8, "mem_std": 67573.8896951627, "guards_mean": 76.0, "protected_insts_std": 437.31585839070596, "guards_median": 70.0, "virt_inst_std": 1840.4149776612883, "virt_inst_median": 26413.0, "cpu_mean": 0.032801561314, "mem_mean": 632393.728}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00939903191977543, "cpu_median": 0.016921468500000002, "guards_std": 18.33030277982336, "mem_median": 577536.0, "protected_insts_median": 555.0, "virt_inst_mean": 13444.4, "protected_insts_mean": 522.3, "mem_std": 56587.71219858333, "guards_mean": 48.0, "protected_insts_std": 306.38278345886215, "guards_median": 40.0, "virt_inst_std": 1397.6074699285202, "virt_inst_median": 13451.0, "cpu_mean": 0.014922299997, "mem_mean": 608002.048}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.001587789002917667, "cpu_median": 0.0638883965, "guards_std": 109.98181667894016, "mem_median": 602112.0, "protected_insts_median": 948.5, "virt_inst_mean": 54496.0, "protected_insts_mean": 1155.7, "mem_std": 70518.3232535118, "guards_mean": 208.0, "protected_insts_std": 761.7294861038267, "guards_median": 220.0, "virt_inst_std": 0.0, "virt_inst_median": 54496.0, "cpu_mean": 0.063933032134, "mem_mean": 641019.904}, "coverage": "100"}]}, {"program": "basicmath_large", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.012698133510549298, "cpu_median": 0.2796716035, "guards_std": 0, "mem_median": 16863232.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 56441.12954550629, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.28604323022666667, "mem_mean": 16881691.30666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.06776862198714019, "cpu_median": 0.30253386400000004, "guards_std": 0.0, "mem_median": 16863232.0, "protected_insts_median": 0.0, "virt_inst_mean": 102.4, "protected_insts_mean": 0.0, "mem_std": 58174.777114856784, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 151.48742522070933, "virt_inst_median": 4.5, "cpu_mean": 0.318596748331, "mem_mean": 16884985.856}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.10833963281487052, "cpu_median": 0.5347627345, "guards_std": 0.9165151389911681, "mem_median": 16863232.0, "protected_insts_median": 57.0, "virt_inst_mean": 385.8, "protected_insts_mean": 81.6, "mem_std": 55763.775589509576, "guards_mean": 1.6, "protected_insts_std": 74.07590701435926, "guards_median": 1.5, "virt_inst_std": 140.20114122217407, "virt_inst_median": 393.0, "cpu_mean": 0.459106910398, "mem_mean": 16885456.896}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.12281226713481637, "cpu_median": 0.3205781735, "guards_std": 1.044030650891055, "mem_median": 16863232.0, "protected_insts_median": 9.0, "virt_inst_mean": 259.6, "protected_insts_mean": 37.9, "mem_std": 55884.445290528, "guards_mean": 1.1, "protected_insts_std": 56.253799871653115, "guards_median": 1.0, "virt_inst_std": 239.22299220601684, "virt_inst_median": 194.5, "cpu_mean": 0.40041424997900005, "mem_mean": 16886345.728}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.021093322606646016, "cpu_median": 0.56592334, "guards_std": 0.0, "mem_median": 16863232.0, "protected_insts_median": 9.0, "virt_inst_mean": 649.0, "protected_insts_mean": 68.1, "mem_std": 52104.235539552974, "guards_mean": 4.0, "protected_insts_std": 81.03017956292581, "guards_median": 4.0, "virt_inst_std": 0.0, "virt_inst_median": 649.0, "cpu_mean": 0.5673905288850001, "mem_mean": 16880406.528}, "coverage": "100"}]}, {"program": "qsort_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.000328228244343102, "cpu_median": 0.002401324, "guards_std": 0, "mem_median": 339968.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47717.60696718234, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00252783954, "mem_mean": 359642.4533333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00029290543206692346, "cpu_median": 0.0024382385000000003, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 20.3, "protected_insts_mean": 0.0, "mem_std": 41793.276423950105, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 23.664530420018906, "virt_inst_median": 16.0, "cpu_mean": 0.0025474745829999995, "mem_mean": 353726.464}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00031517385145911293, "cpu_median": 0.0025139665, "guards_std": 0.45825756949558394, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 61.0, "protected_insts_mean": 22.5, "mem_std": 43955.38787407723, "guards_mean": 0.3, "protected_insts_std": 34.3693177121688, "guards_median": 0.0, "virt_inst_std": 40.07492981902776, "virt_inst_median": 75.0, "cpu_mean": 0.002603909155, "mem_mean": 356421.632}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00029770723200444953, "cpu_median": 0.002428962, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 0.0, "virt_inst_mean": 28.9, "protected_insts_mean": 0.0, "mem_std": 44048.090720243665, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 32.512920508622415, "virt_inst_median": 16.0, "cpu_mean": 0.002540206378, "mem_mean": 356220.928}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00029082414968912055, "cpu_median": 0.0025765635, "guards_std": 0.0, "mem_median": 339968.0, "protected_insts_median": 75.0, "virt_inst_mean": 107.0, "protected_insts_mean": 75.0, "mem_std": 43258.87969700556, "guards_mean": 1.0, "protected_insts_std": 0.0, "guards_median": 1.0, "virt_inst_std": 0.0, "virt_inst_median": 107.0, "cpu_mean": 0.0026695547279999995, "mem_mean": 354713.6}, "coverage": "100"}]}, {"program": "rawdaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002628779897475189, "cpu_median": 0.0023299945, "guards_std": 0, "mem_median": 348160.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 20841.673579616607, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024293708366666666, "mem_mean": 349893.9733333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00030307593052635284, "cpu_median": 0.0023310325, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 17.8, "protected_insts_mean": 0.0, "mem_std": 20867.87830025314, "guards_mean": 0.0, "protected_insts_std": 0.0, "guards_median": 0.0, "virt_inst_std": 53.4, "virt_inst_median": 0.0, "cpu_mean": 0.0024369962689999997, "mem_mean": 350175.232}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0003077844884363334, "cpu_median": 0.0022996264999999997, "guards_std": 0.6403124237432849, "mem_median": 348160.0, "protected_insts_median": 178.0, "virt_inst_mean": 282.6, "protected_insts_mean": 111.5, "mem_std": 18388.421201520916, "guards_mean": 0.7, "protected_insts_std": 92.04482603601356, "guards_median": 1.0, "virt_inst_std": 145.81508838251273, "virt_inst_median": 331.0, "cpu_mean": 0.002438109388, "mem_mean": 348655.616}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0002701232072628238, "cpu_median": 0.002307962, "guards_std": 0.30000000000000004, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 103.9, "protected_insts_mean": 17.8, "mem_std": 20313.424331943643, "guards_mean": 0.1, "protected_insts_std": 53.4, "guards_median": 0.0, "virt_inst_std": 92.18508556160265, "virt_inst_median": 106.0, "cpu_mean": 0.0024232322440000003, "mem_mean": 349163.52}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.000289508207786152, "cpu_median": 0.002348503, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 178.0, "virt_inst_mean": 437.0, "protected_insts_mean": 196.8, "mem_std": 17389.329093165154, "guards_mean": 2.0, "protected_insts_std": 23.025203582161875, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.002447484807, "mem_mean": 345354.24}, "coverage": "100"}]}, {"program": "rawcaudio", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00034253419546645105, "cpu_median": 0.0023469880000000004, "guards_std": 0, "mem_median": 348160.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 15832.563341973402, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024609270666666665, "mem_mean": 348856.32}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00027205147013919715, "cpu_median": 0.0023387829999999997, "guards_std": 0.30000000000000004, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 43.7, "protected_insts_mean": 22.5, "mem_std": 16884.7652810711, "guards_mean": 0.1, "protected_insts_std": 67.5, "guards_median": 0.0, "virt_inst_std": 89.25698852190791, "virt_inst_median": 0.0, "cpu_mean": 0.002434712718, "mem_mean": 348626.944}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0002959380033787254, "cpu_median": 0.002284495, "guards_std": 0.66332495807108, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 163.8, "protected_insts_mean": 62.8, "mem_std": 15994.589448833503, "guards_mean": 0.4, "protected_insts_std": 96.69312281646508, "guards_median": 0.0, "virt_inst_std": 130.8019877524803, "virt_inst_median": 195.0, "cpu_mean": 0.0024234787889999996, "mem_mean": 348254.208}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00027243147208399007, "cpu_median": 0.0023175275, "guards_std": 0.30000000000000004, "mem_median": 348160.0, "protected_insts_median": 0.0, "virt_inst_mean": 111.2, "protected_insts_mean": 22.5, "mem_std": 17979.071814895895, "guards_mean": 0.1, "protected_insts_std": 67.5, "guards_median": 0.0, "virt_inst_std": 112.68788754786381, "virt_inst_median": 89.0, "cpu_mean": 0.0024213134890000002, "mem_mean": 348880.896}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00029679890433123677, "cpu_median": 0.002346159, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 225.0, "virt_inst_mean": 437.0, "protected_insts_mean": 206.2, "mem_std": 18923.835176596098, "guards_mean": 2.0, "protected_insts_std": 23.025203582161875, "guards_median": 2.0, "virt_inst_std": 0.0, "virt_inst_median": 437.0, "cpu_mean": 0.002452996942, "mem_mean": 345772.032}, "coverage": "100"}]}, {"program": "tetris", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003310228167863246, "cpu_median": 0.0032146795, "guards_std": 0, "mem_median": 352256.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 47827.880010747795, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.003312223936666667, "mem_mean": 372312.74666666664}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0013336875604126107, "cpu_median": 0.0032711090000000003, "guards_std": 0.9165151389911679, "mem_median": 352256.0, "protected_insts_median": 0.0, "virt_inst_mean": 38.9, "protected_insts_mean": 6.9, "mem_std": 49897.96827860245, "guards_mean": 0.6, "protected_insts_std": 11.936917525056458, "guards_median": 0.0, "virt_inst_std": 42.176889406403596, "virt_inst_median": 21.0, "cpu_mean": 0.003738261582, "mem_mean": 375267.328}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.002520760620524599, "cpu_median": 0.0039163654999999995, "guards_std": 1.0954451150103321, "mem_median": 356352.0, "protected_insts_median": 14.0, "virt_inst_mean": 461.5, "protected_insts_mean": 108.7, "mem_std": 61693.50424482318, "guards_mean": 5.0, "protected_insts_std": 142.17668585249834, "guards_median": 4.5, "virt_inst_std": 49.06984817584012, "virt_inst_median": 454.5, "cpu_mean": 0.005635509835, "mem_mean": 392630.272}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0022095672029520215, "cpu_median": 0.0035454895000000004, "guards_std": 1.4000000000000001, "mem_median": 356352.0, "protected_insts_median": 9.5, "virt_inst_mean": 122.2, "protected_insts_mean": 12.4, "mem_std": 58992.792542208605, "guards_mean": 1.8, "protected_insts_std": 13.283071933856265, "guards_median": 2.0, "virt_inst_std": 99.26509960706231, "virt_inst_median": 122.0, "cpu_mean": 0.004775075449999999, "mem_mean": 389779.456}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0007333466924239581, "cpu_median": 0.0084144895, "guards_std": 0.0, "mem_median": 462848.0, "protected_insts_median": 17.5, "virt_inst_mean": 669.0, "protected_insts_mean": 51.6, "mem_std": 68155.04291169351, "guards_mean": 12.0, "protected_insts_std": 92.10776297359521, "guards_median": 12.0, "virt_inst_std": 0.0, "virt_inst_median": 669.0, "cpu_mean": 0.008600900925000002, "mem_mean": 419323.904}, "coverage": "100"}]}, {"program": "susan", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00024881583020107856, "cpu_median": 0.0023166595, "guards_std": 0, "mem_median": 335872.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 20877.598574276264, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.002440149606666667, "mem_mean": 339053.2266666667}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00028981046981440314, "cpu_median": 0.0024241675000000002, "guards_std": 0.66332495807108, "mem_median": 335872.0, "protected_insts_median": 47.5, "virt_inst_mean": 1044.9, "protected_insts_mean": 693.0, "mem_std": 16894.98664403568, "guards_mean": 0.6, "protected_insts_std": 1011.2468541360215, "guards_median": 0.5, "virt_inst_std": 1007.4694486682957, "virt_inst_median": 516.0, "cpu_mean": 0.002492530089, "mem_mean": 337117.184}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.00027083271941192655, "cpu_median": 0.002364167, "guards_std": 2.0518284528683193, "mem_median": 335872.0, "protected_insts_median": 276.0, "virt_inst_mean": 6533.0, "protected_insts_mean": 516.5, "mem_std": 22967.121573727953, "guards_mean": 8.3, "protected_insts_std": 666.1840961776256, "guards_median": 8.0, "virt_inst_std": 1726.005561984086, "virt_inst_median": 6641.0, "cpu_mean": 0.002471875738, "mem_mean": 338882.56}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00027469387733776625, "cpu_median": 0.002337656, "guards_std": 1.8867962264113207, "mem_median": 335872.0, "protected_insts_median": 851.0, "virt_inst_mean": 3050.1, "protected_insts_mean": 1263.8, "mem_std": 20060.028170674534, "guards_mean": 3.2, "protected_insts_std": 1197.8470520062233, "guards_median": 3.0, "virt_inst_std": 1416.473116582168, "virt_inst_median": 3244.5, "cpu_mean": 0.002458412635, "mem_mean": 337702.912}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002763455807480118, "cpu_median": 0.0023517925, "guards_std": 0.0, "mem_median": 335872.0, "protected_insts_median": 249.5, "virt_inst_mean": 12996.0, "protected_insts_mean": 590.6, "mem_std": 26272.184313117177, "guards_mean": 18.0, "protected_insts_std": 730.0797490685521, "guards_median": 18.0, "virt_inst_std": 0.0, "virt_inst_median": 12996.0, "cpu_mean": 0.002482377259, "mem_mean": 339210.24}, "coverage": "100"}]}, {"program": "cjpeg", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0002684077545056245, "cpu_median": 0.0069570205, "guards_std": 0, "mem_median": 585728.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 61438.33730490941, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0070429692200000005, "mem_mean": 625814.1866666666}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.04063182935357939, "cpu_median": 0.019376146, "guards_std": 9.797958971132712, "mem_median": 591872.0, "protected_insts_median": 129.0, "virt_inst_mean": 5834.2, "protected_insts_mean": 236.6, "mem_std": 66014.55991914512, "guards_mean": 28.0, "protected_insts_std": 319.9594349288672, "guards_median": 20.0, "virt_inst_std": 1166.313577045213, "virt_inst_median": 6028.0, "cpu_mean": 0.040800894222000006, "mem_mean": 637091.84}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.033994266676185145, "cpu_median": 0.1070142665, "guards_std": 47.37087712930804, "mem_median": 688128.0, "protected_insts_median": 620.0, "virt_inst_mean": 27766.8, "protected_insts_mean": 731.5, "mem_std": 66285.4705544609, "guards_mean": 106.0, "protected_insts_std": 469.20363383077074, "guards_median": 110.0, "virt_inst_std": 2042.2712748310396, "virt_inst_median": 27736.5, "cpu_mean": 0.108694372829, "mem_mean": 648564.736}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.043243753104407236, "cpu_median": 0.061632167, "guards_std": 16.0, "mem_median": 589824.0, "protected_insts_median": 199.5, "virt_inst_mean": 13422.8, "protected_insts_mean": 252.6, "mem_std": 65225.215226331115, "guards_mean": 48.0, "protected_insts_std": 162.177803660057, "guards_median": 40.0, "virt_inst_std": 1155.2721584111684, "virt_inst_median": 13296.0, "cpu_mean": 0.06521455391799999, "mem_mean": 635670.528}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.005069337053619712, "cpu_median": 0.206666154, "guards_std": 127.18490476467717, "mem_median": 696320.0, "protected_insts_median": 1288.5, "virt_inst_mean": 56735.0, "protected_insts_mean": 1410.1, "mem_std": 62645.33114753297, "guards_mean": 188.0, "protected_insts_std": 926.111057055254, "guards_median": 150.0, "virt_inst_std": 0.0, "virt_inst_median": 56735.0, "cpu_mean": 0.206441317136, "mem_mean": 661651.456}, "coverage": "100"}]}, {"program": "search_small", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00027191812973102053, "cpu_median": 0.002364194, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 11682.052425334628, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.0024573093566666667, "mem_mean": 344801.28}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.00037179522530151634, "cpu_median": 0.0026062585, "guards_std": 0.9219544457292888, "mem_median": 344064.0, "protected_insts_median": 0.0, "virt_inst_mean": 88.7, "protected_insts_mean": 17.9, "mem_std": 17637.046871058203, "guards_mean": 0.5, "protected_insts_std": 28.24340631014609, "guards_median": 0.0, "virt_inst_std": 99.7086255045169, "virt_inst_median": 86.5, "cpu_mean": 0.002573783552, "mem_mean": 345767.936}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0003794783576646764, "cpu_median": 0.0026466905, "guards_std": 1.42828568570857, "mem_median": 344064.0, "protected_insts_median": 108.0, "virt_inst_mean": 422.8, "protected_insts_mean": 96.1, "mem_std": 13606.366390024341, "guards_mean": 3.4, "protected_insts_std": 36.80883046226816, "guards_median": 3.5, "virt_inst_std": 157.36060498104348, "virt_inst_median": 399.0, "cpu_mean": 0.002603724634, "mem_mean": 344674.304}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.00036483149425803416, "cpu_median": 0.0025861465, "guards_std": 1.1874342087037917, "mem_median": 344064.0, "protected_insts_median": 66.5, "virt_inst_mean": 235.2, "protected_insts_mean": 62.8, "mem_std": 14317.028818913512, "guards_mean": 1.7, "protected_insts_std": 36.317488899977654, "guards_median": 1.5, "virt_inst_std": 137.62398046852152, "virt_inst_median": 221.0, "cpu_mean": 0.002568822247, "mem_mean": 344801.28}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00028971696206514264, "cpu_median": 0.0028778955, "guards_std": 0.0, "mem_median": 344064.0, "protected_insts_median": 66.5, "virt_inst_mean": 873.0, "protected_insts_mean": 69.1, "mem_std": 14487.197055307008, "guards_mean": 9.0, "protected_insts_std": 19.511278789459187, "guards_median": 9.0, "virt_inst_std": 0.0, "virt_inst_median": 873.0, "cpu_mean": 0.0029785960520000002, "mem_mean": 344727.552}, "coverage": "100"}]}, {"program": "bitcnts", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.0003203846182339154, "cpu_median": 0.0024317555, "guards_std": 0, "mem_median": 344064.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 8833.812178658896, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00254289204, "mem_mean": 343504.2133333333}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0006315682619990137, "cpu_median": 0.002836111, "guards_std": 1.1832159566199232, "mem_median": 344064.0, "protected_insts_median": 14.0, "virt_inst_mean": 88.3, "protected_insts_mean": 28.3, "mem_std": 17493.696641430593, "guards_mean": 1.0, "protected_insts_std": 36.6798309701667, "guards_median": 0.5, "virt_inst_std": 61.718797784791626, "virt_inst_median": 63.5, "cpu_mean": 0.0029885475559999998, "mem_mean": 344821.76}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0015739855524568543, "cpu_median": 0.004321749, "guards_std": 1.7, "mem_median": 344064.0, "protected_insts_median": 41.0, "virt_inst_mean": 366.8, "protected_insts_mean": 38.3, "mem_std": 43795.51517403471, "guards_mean": 6.9, "protected_insts_std": 11.841030360572512, "guards_median": 7.0, "virt_inst_std": 105.19961977117597, "virt_inst_median": 379.5, "cpu_mean": 0.0044836778299999994, "mem_mean": 358158.336}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0011566893101897639, "cpu_median": 0.003433767, "guards_std": 1.1832159566199232, "mem_median": 344064.0, "protected_insts_median": 42.0, "virt_inst_mean": 175.0, "protected_insts_mean": 40.3, "mem_std": 35897.373911443494, "guards_mean": 3.0, "protected_insts_std": 15.595191566633606, "guards_median": 3.0, "virt_inst_std": 54.53255908170824, "virt_inst_median": 186.5, "cpu_mean": 0.003935290246, "mem_mean": 353173.504}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.00046634509613559824, "cpu_median": 0.007359487499999999, "guards_std": 0.0, "mem_median": 348160.0, "protected_insts_median": 48.0, "virt_inst_mean": 705.0, "protected_insts_mean": 57.9, "mem_std": 62741.81939174209, "guards_mean": 14.0, "protected_insts_std": 24.176227993630437, "guards_median": 14.0, "virt_inst_std": 0.0, "virt_inst_median": 705.0, "cpu_mean": 0.007435022306000001, "mem_mean": 386154.496}, "coverage": "100"}]}, {"program": "say", "coverage_results": [{"runtime_overhead": {"cpu_std": 0.00027329304557745655, "cpu_median": 0.0024792729999999997, "guards_std": 0, "mem_median": 327680.0, "protected_insts_median": 0, "virt_inst_mean": 0, "protected_insts_mean": 0, "mem_std": 13708.001062309073, "guards_mean": 0, "protected_insts_std": 0, "guards_median": 0, "virt_inst_std": 0, "virt_inst_median": 0, "cpu_mean": 0.00258417546, "mem_mean": 328007.68}, "coverage": "0"}, {"runtime_overhead": {"cpu_std": 0.0003007696856459146, "cpu_median": 0.002513053, "guards_std": 2.4269322199023193, "mem_median": 327680.0, "protected_insts_median": 64.0, "virt_inst_mean": 724.7, "protected_insts_mean": 68.6, "mem_std": 21284.85877802303, "guards_mean": 5.9, "protected_insts_std": 42.77896679444233, "guards_median": 6.0, "virt_inst_std": 415.67801240864304, "virt_inst_median": 629.0, "cpu_mean": 0.002599891764, "mem_mean": 329928.704}, "coverage": "10"}, {"runtime_overhead": {"cpu_std": 0.0003107809562397024, "cpu_median": 0.002500328, "guards_std": 0.0, "mem_median": 327680.0, "protected_insts_median": 26.5, "virt_inst_mean": 3709.6, "protected_insts_mean": 43.0, "mem_std": 17625.702436884607, "guards_mean": 20.0, "protected_insts_std": 45.86065852122056, "guards_median": 20.0, "virt_inst_std": 918.9846788711986, "virt_inst_median": 3652.0, "cpu_mean": 0.002622528619, "mem_mean": 328622.08}, "coverage": "50"}, {"runtime_overhead": {"cpu_std": 0.0002857452683454701, "cpu_median": 0.0024362535, "guards_std": 2.416609194718914, "mem_median": 327680.0, "protected_insts_median": 35.5, "virt_inst_mean": 1472.9, "protected_insts_mean": 100.4, "mem_std": 17344.45674332915, "guards_mean": 16.6, "protected_insts_std": 176.1364243988165, "guards_median": 16.0, "virt_inst_std": 583.1492862037987, "virt_inst_median": 1338.0, "cpu_mean": 0.002574180017, "mem_mean": 328425.472}, "coverage": "25"}, {"runtime_overhead": {"cpu_std": 0.0002843917869550891, "cpu_median": 0.002531027, "guards_std": 17.435595774162696, "mem_median": 327680.0, "protected_insts_median": 208.0, "virt_inst_mean": 7447.0, "protected_insts_mean": 317.6, "mem_std": 20769.723516132228, "guards_mean": 44.0, "protected_insts_std": 292.06684166471206, "guards_median": 50.0, "virt_inst_std": 0.0, "virt_inst_median": 7447.0, "cpu_mean": 0.0026485073020000006, "mem_mean": 330170.368}, "coverage": "100"}]}]

==> figures/eval/overhead-results-opt.txt <==
Overhead averages for combinations
10 VIRT MEAN: 48.27304200469196  STD: 99.46117077834644
10 VIRT+SC MEAN: 32.644999234636586  STD: 62.225966716731136
25 VIRT MEAN: 151.59516423489652  STD: 237.2388058981733
25 VIRT+SC MEAN: 150.54936627424314  STD: 212.58402736821324
50 VIRT MEAN: 243.1237453561405  STD: 368.7966266905427
50 VIRT+SC MEAN: 231.6549131363693  STD: 378.00944176129696
100 VIRT MEAN: 458.4295916127482  STD: 704.1578257803428
100 VIRT+SC MEAN: 501.0424199812392  STD: 784.6263254352269


Overhead averages for combinations
10 VIRT MEAN: 48.27304200469196  STD: 99.46117077834644
10 VIRT+SC MEAN: 82.15273099034687  STD: 162.78744998471717
25 VIRT MEAN: 151.59516423489652  STD: 237.2388058981733
25 VIRT+SC MEAN: 107.32569378778929  STD: 161.56878902231168
50 VIRT MEAN: 239.10943639553864  STD: 371.94996938065475
50 VIRT+SC MEAN: 338.1651701921508  STD: 517.6457080372481
100 VIRT MEAN: 458.42959161274825  STD: 704.1578257803427
100 VIRT+SC MEAN: 699.3319799105415  STD: 1009.2199630970748


Overhead averages for combinations
10 VIRT MEAN: 48.27304200469196  STD: 99.46117077834644
10 VIRT+SC MEAN: 51.65115560531792  STD: 101.08085764853136
25 VIRT MEAN: 151.59516423489652  STD: 237.2388058981733
25 VIRT+SC MEAN: 139.3806700867074  STD: 229.93441578028023
50 VIRT MEAN: 239.10943639553864  STD: 371.94996938065475
50 VIRT+SC MEAN: 288.15422063525443  STD: 441.44053641348563
100 VIRT MEAN: 458.42959161274825  STD: 704.1578257803427
100 VIRT+SC MEAN: 486.06775980816025  STD: 736.8247688868407



==> figures/eval/overhead-results-secure.txt <==
Overhead averages for combinations
10 VIRT MEAN: 89.34344527482425  STD: 179.35343939984776
10 VIRT+SC MEAN: 109.74816123535881  STD: 196.99303309110823
25 VIRT MEAN: 314.95826442840377  STD: 642.1618701440842
25 VIRT+SC MEAN: 193.64715616005662  STD: 285.5309698613141
50 VIRT MEAN: 445.4183957430043  STD: 716.0350360510121
50 VIRT+SC MEAN: 468.7752349747375  STD: 706.6691687997233
100 VIRT MEAN: 1018.468514065293  STD: 1704.5695094644773
100 VIRT+SC MEAN: 1055.518824743022  STD: 1659.6533569190556


Overhead averages for combinations
10 VIRT MEAN: 98.13059509130342  STD: 173.84895494540976
10 VIRT+SC MEAN: 104.30894969155983  STD: 198.3304705253509
25 VIRT MEAN: 294.34904928660524  STD: 487.0233581907401
25 VIRT+SC MEAN: 349.65102662855804  STD: 532.6452032489984
50 VIRT MEAN: 521.947183417751  STD: 755.4101212044543
50 VIRT+SC MEAN: 568.0496263452092  STD: 928.8449674510174
100 VIRT MEAN: 1060.032320766875  STD: 1648.5598918111755
100 VIRT+SC MEAN: 1171.3501575382886  STD: 1769.8303169588385


Overhead averages for combinations
10 VIRT MEAN: 98.13059509130342  STD: 173.84895494540976
10 VIRT+SC MEAN: 169.73041760491898  STD: 323.4196675222436
25 VIRT MEAN: 294.34904928660524  STD: 487.0233581907401
25 VIRT+SC MEAN: 247.02762083913035  STD: 378.0398916711698
50 VIRT MEAN: 521.947183417751  STD: 755.4101212044543
50 VIRT+SC MEAN: 658.2106973750907  STD: 1068.6796643407197
100 VIRT MEAN: 1060.032320766875  STD: 1648.5598918111755
100 VIRT+SC MEAN: 1039.2673492160711  STD: 1567.0430009069055



==> figures/eval/overhead-sets.txt <==
# Large
	cjpeg
	crc
	fft
	rijndael
	patricia
	bf
	sha
	tetris
	dijkstra_small
	dijkstra_large
	djpeg
	2048
	bitcnts

# Medium
	rawcaudio
	qsort_small
	qsort_large
	rawdaudio
	toast
	susan
	say
	snake


==> figures/workflow.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'workflow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{395.29705078bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24854726)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/workflow.pdf}}%
    \put(0.07628486,0.03225422){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Source Code\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/workflow.pdf}}%
    \put(0.65686091,0.11194113){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[]{c}Self-\\Checksumming\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/workflow.pdf}}%
    \put(0.35329173,0.11194113){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Virtualization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/workflow.pdf}}%
    \put(0.93576509,0.03225422){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Executable\end{tabular}}}}%
    \put(0.50317901,0.01707577){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LLVM IR\end{tabular}}}}%
  \end{picture}%
\endgroup%

